Real-time hybrid testing using iterative control for periodic oscillations

Real-time hybrid testing is a method in which a substructure of the system is realised experimentally and the rest numerically. The two parts interact in real time to emulate the dynamics of the full system. Such experiments however are often difficult to realise as the actuators and sensors, needed to ensure compatibility and force-equilibrium conditions at the interface, can seriously affect the predicted dynamics of the system and result in stability and fidelity issues. The traditional approach of using feedback control to overcome the additional unwanted dynamics is challenging due to the presence of an outer feedback loop, passing interface displacements or forces to the numerical substructure. We, therefore, advocate for an alternative approach, removing the problematic interface dynamics with an iterative scheme to minimise interface errors, thus, capturing the response of the true assembly. The technique is examined by hybrid testing of a bench-top four-storey building with different interface configurations, where using conventional hybrid measurement techniques is very challenging. A case where the physical part exhibits nonlinear restoring force characteristics is also considered. These tests show that the iterative approach is capable of handling even scenarios which are theoretically infeasible with feedback control.

==> figs/celldata.dat <==
x y error 
12.000000 0.000026 0.048548 
12.025000 0.000025 0.080049 
12.052500 0.000026 0.039605 
12.082750 0.000028 0.004565 
12.116025 0.000029 0.058556 
12.164184 0.000030 0.043323 
12.217158 0.000030 0.021886 
12.275431 0.000031 0.005940 
12.339530 0.000032 0.024145 
12.410364 0.000034 0.010595 
12.488282 0.000037 0.033694 
12.560566 0.000042 0.008860 
12.620108 0.000046 0.008823 
12.679649 0.000050 0.023576 
12.721791 0.000055 0.003409 
12.779813 0.000061 0.022075 
12.778784 0.000068 0.014689 
12.806897 0.000074 0.013961 
12.831139 0.000079 0.005987 
12.857805 0.000084 0.011910 
12.861840 0.000090 0.002287 
12.870076 0.000096 0.012988 
12.874367 0.000100 0.019651 
12.892729 0.000101 0.003208 
12.907515 0.000103 0.010998 
12.914213 0.000110 0.008406 
12.919012 0.000115 0.011290 
12.924292 0.000120 0.011287 
12.929090 0.000125 0.015395 
12.928092 0.000127 0.001813 
12.927705 0.000127 0.003617 
12.927319 0.000129 0.010373 
12.932839 0.000137 0.003620 
12.935921 0.000142 0.005585 
12.939022 0.000147 0.007027 
12.949780 0.000146 0.003421 
12.951859 0.000146 0.006415 
12.953938 0.000146 0.010049 
12.956016 0.000147 0.009327 
12.958094 0.000148 0.010060 
12.960173 0.000149 0.011277 
12.962251 0.000151 0.006855 
12.964330 0.000152 0.009528 
12.966408 0.000154 0.010989 
12.961474 0.000150 0.006873 
12.968071 0.000148 0.000729 
12.974629 0.000146 0.005560 
12.981187 0.000144 0.010232 
12.986528 0.000143 0.012558 
12.990438 0.000144 0.001202 
12.994334 0.000144 0.002679 
12.998619 0.000143 0.007194 
13.002515 0.000143 0.011841 
12.993402 0.000140 0.002323 
13.001220 0.000136 0.003471 
13.008777 0.000133 0.005174 
13.016335 0.000130 0.004755 
13.024648 0.000126 0.008083 
13.032206 0.000123 0.013138 
13.038907 0.000120 0.013130 
13.043736 0.000118 0.012574 
13.048554 0.000115 0.015852 
13.046173 0.000115 0.001179 
13.043848 0.000114 0.008157 
13.047037 0.000106 0.012798 
13.048782 0.000101 0.016098 
13.050702 0.000096 0.025349 
13.064337 0.000091 0.008273 
13.077851 0.000086 0.002786 
13.091367 0.000081 0.019229 
13.103460 0.000076 0.025372 
13.112728 0.000072 0.029730 
13.120557 0.000068 0.022074 
13.128376 0.000063 0.013328 
13.128376 0.000063 0.016715 
13.136977 0.000059 0.012988 
13.144796 0.000055 0.005655 
13.164703 0.000045 0.003882 
13.175716 0.000040 0.011771 
13.223280 0.000034 0.009912 
13.260424 0.000031 0.005112 
13.333011 0.000022 0.021607 
13.424706 0.000017 0.049312 
13.520067 0.000013 0.004105 
13.601669 0.000010 0.029755 
13.692653 0.000007 0.189157 
13.802361 0.000006 0.104319 
13.898449 0.000004 0.151416 
13.992580 0.000003 0.163516 
14.093412 0.000002 0.027202 


==> figs/freq_sweep_0.33.dat <==
x y error 
12.000000 0.000026 0.048548 
12.025000 0.000025 0.080049 
12.052500 0.000026 0.039605 
12.082750 0.000028 0.004565 
12.116025 0.000029 0.058556 
12.164184 0.000030 0.043323 
12.217158 0.000030 0.021886 
12.275431 0.000031 0.005940 
12.339530 0.000032 0.024145 
12.410364 0.000034 0.010595 
12.488282 0.000037 0.033694 
12.560566 0.000042 0.008860 
12.620108 0.000046 0.008823 
12.679649 0.000050 0.023576 
12.721791 0.000055 0.003409 
12.779813 0.000061 0.022075 
12.778784 0.000068 0.014689 
12.806897 0.000074 0.013961 
12.831139 0.000079 0.005987 
12.857805 0.000084 0.011910 
12.861840 0.000090 0.002287 
12.870076 0.000096 0.012988 
12.874367 0.000100 0.019651 
12.892729 0.000101 0.003208 
12.907515 0.000103 0.010998 
12.914213 0.000110 0.008406 
12.919012 0.000115 0.011290 
12.924292 0.000120 0.011287 
12.929090 0.000125 0.015395 
12.928092 0.000127 0.001813 
12.927705 0.000127 0.003617 
12.927319 0.000129 0.010373 
12.932839 0.000137 0.003620 
12.935921 0.000142 0.005585 
12.939022 0.000147 0.007027 
12.949780 0.000146 0.003421 
12.951859 0.000146 0.006415 
12.953938 0.000146 0.010049 
12.956016 0.000147 0.009327 
12.958094 0.000148 0.010060 
12.960173 0.000149 0.011277 
12.962251 0.000151 0.006855 
12.964330 0.000152 0.009528 
12.966408 0.000154 0.010989 
12.961474 0.000150 0.006873 
12.968071 0.000148 0.000729 
12.974629 0.000146 0.005560 
12.981187 0.000144 0.010232 
12.986528 0.000143 0.012558 
12.990438 0.000144 0.001202 
12.994334 0.000144 0.002679 
12.998619 0.000143 0.007194 
13.002515 0.000143 0.011841 
12.993402 0.000140 0.002323 
13.001220 0.000136 0.003471 
13.008777 0.000133 0.005174 
13.016335 0.000130 0.004755 
13.024648 0.000126 0.008083 
13.032206 0.000123 0.013138 
13.038907 0.000120 0.013130 
13.043736 0.000118 0.012574 
13.048554 0.000115 0.015852 
13.046173 0.000115 0.001179 
13.043848 0.000114 0.008157 
13.047037 0.000106 0.012798 
13.048782 0.000101 0.016098 
13.050702 0.000096 0.025349 
13.064337 0.000091 0.008273 
13.077851 0.000086 0.002786 
13.091367 0.000081 0.019229 
13.103460 0.000076 0.025372 
13.112728 0.000072 0.029730 
13.120557 0.000068 0.022074 
13.128376 0.000063 0.013328 
13.128376 0.000063 0.016715 
13.136977 0.000059 0.012988 
13.144796 0.000055 0.005655 
13.164703 0.000045 0.003882 
13.175716 0.000040 0.011771 
13.223280 0.000034 0.009912 
13.260424 0.000031 0.005112 
13.333011 0.000022 0.021607 
13.424706 0.000017 0.049312 
13.520067 0.000013 0.004105 
13.601669 0.000010 0.029755 
13.692653 0.000007 0.189157 
13.802361 0.000006 0.104319 
13.898449 0.000004 0.151416 
13.992580 0.000003 0.163516 
14.093412 0.000002 0.027202 


==> figs/freq_sweep_0.5.dat <==
x y error 
12.000000 0.000027 0.041914 
12.025000 0.000027 0.022984 
12.052500 0.000027 0.005675 
12.082750 0.000027 0.027164 
12.116025 0.000026 0.052048 
12.152628 0.000026 0.074286 
12.190633 0.000028 0.025118 
12.232438 0.000030 0.016744 
12.302594 0.000031 0.006681 
12.384313 0.000034 0.012815 
12.474204 0.000037 0.010495 
12.553618 0.000040 0.019603 
12.600380 0.000045 0.010254 
12.642183 0.000050 0.015929 
12.683987 0.000055 0.014228 
12.725790 0.000059 0.005152 
12.767593 0.000063 0.028734 
12.773735 0.000070 0.001617 
12.778417 0.000075 0.023025 
12.804315 0.000079 0.008824 
12.827341 0.000083 0.011338 
12.837436 0.000088 0.007270 
12.846436 0.000093 0.003890 
12.855434 0.000097 0.004044 
12.864434 0.000101 0.007819 
12.873433 0.000106 0.012099 
12.869169 0.000111 0.002851 
12.874421 0.000112 0.007804 
12.877141 0.000113 0.013187 
12.879862 0.000114 0.017335 
12.892073 0.000118 0.006663 
12.902548 0.000122 0.005589 
12.903329 0.000124 0.000562 
12.903995 0.000126 0.005436 
12.904660 0.000128 0.010357 
12.905326 0.000130 0.015608 
12.907030 0.000132 0.015042 
12.909649 0.000134 0.013586 
12.912263 0.000136 0.012979 
12.914877 0.000138 0.009457 
12.917752 0.000141 0.008089 
12.920366 0.000143 0.004262 
12.926363 0.000137 0.010810 
12.928720 0.000135 0.013610 
12.935187 0.000135 0.008052 
12.940887 0.000135 0.003909 
12.947156 0.000136 0.000410 
12.952855 0.000137 0.006591 
12.958575 0.000137 0.012545 
12.957540 0.000133 0.001264 
12.956732 0.000131 0.009075 
12.966519 0.000129 0.000034 
12.976156 0.000127 0.010751 
12.974598 0.000125 0.002286 
12.973192 0.000124 0.012472 
12.981677 0.000120 0.002147 
12.989128 0.000118 0.001741 
12.997324 0.000115 0.006158 
13.004775 0.000113 0.010085 
12.997852 0.000110 0.012524 
13.007232 0.000104 0.004218 
13.014463 0.000099 0.000003 
13.021695 0.000094 0.006420 
13.028697 0.000089 0.005075 
13.035469 0.000086 0.003920 
13.042166 0.000082 0.000385 
13.049532 0.000079 0.002770 
13.056229 0.000076 0.011158 
13.063595 0.000073 0.014142 
13.070292 0.000071 0.020367 
13.077659 0.000069 0.024942 
13.128098 0.000053 0.003775 
13.145123 0.000048 0.002328 
13.164144 0.000043 0.008456 
13.207237 0.000038 0.011117 
13.246202 0.000034 0.029486 
13.285166 0.000030 0.039110 
13.328939 0.000024 0.009568 
13.365191 0.000019 0.075128 
13.476573 0.000015 0.031428 
13.550013 0.000011 0.040206 
13.620757 0.000008 0.246618 
13.740299 0.000007 0.004047 
13.838628 0.000005 0.268487 
13.932844 0.000004 0.184450 
14.024735 0.000002 0.098820 


==> figs/freq_sweep_0.66.dat <==
x y error 
12.000000 0.000026 0.013719 
12.025000 0.000026 0.015988 
12.052500 0.000026 0.042170 
12.082750 0.000026 0.069180 
12.116025 0.000028 0.002298 
12.152628 0.000030 0.065036 
12.218080 0.000030 0.028508 
12.290076 0.000030 0.020176 
12.367883 0.000033 0.001365 
12.453469 0.000036 0.007639 
12.533199 0.000040 0.018196 
12.596249 0.000043 0.012572 
12.659650 0.000047 0.005879 
12.705637 0.000053 0.005809 
12.745329 0.000058 0.000966 
12.778577 0.000063 0.002692 
12.807448 0.000068 0.013949 
12.832085 0.000073 0.013567 
12.833917 0.000078 0.008085 
12.849232 0.000081 0.009015 
12.864301 0.000085 0.001596 
12.879370 0.000089 0.010675 
12.894440 0.000093 0.020770 
12.887947 0.000097 0.005007 
12.892812 0.000102 0.008506 
12.897647 0.000106 0.011684 
12.902966 0.000111 0.012735 
12.907801 0.000115 0.008839 
12.911010 0.000118 0.009771 
12.913199 0.000120 0.011520 
12.915389 0.000122 0.013998 
12.918620 0.000124 0.015244 
12.921832 0.000126 0.014271 
12.926360 0.000128 0.014271 
12.930455 0.000129 0.010437 
12.934551 0.000131 0.005323 
12.938646 0.000133 0.003885 
12.942742 0.000136 0.001106 
12.942350 0.000133 0.008556 
12.942112 0.000132 0.015834 
12.957515 0.000135 0.007703 
12.953215 0.000132 0.012349 
12.963531 0.000129 0.002073 
12.973448 0.000126 0.008743 
12.981882 0.000124 0.014616 
12.978824 0.000124 0.000358 
12.975817 0.000123 0.013002 
12.991332 0.000120 0.004890 
12.992229 0.000120 0.001619 
12.993088 0.000120 0.008425 
12.994034 0.000120 0.015614 
13.010183 0.000110 0.002425 
13.017612 0.000105 0.003298 
13.025720 0.000108 0.001078 
13.029007 0.000110 0.001145 
13.033612 0.000110 0.000613 
13.048601 0.000092 0.007728 
13.052505 0.000087 0.016397 
13.063572 0.000088 0.018907 
13.101086 0.000067 0.018197 
13.109730 0.000062 0.017932 
13.120316 0.000058 0.028415 
13.152240 0.000053 0.001115 
13.182794 0.000048 0.027276 
13.206165 0.000042 0.024708 
13.226100 0.000037 0.015095 
13.248029 0.000032 0.027438 
13.313262 0.000027 0.012410 
13.372347 0.000023 0.028050 
13.431432 0.000019 0.025253 
13.490517 0.000015 0.031810 
13.579967 0.000011 0.017126 
13.658001 0.000008 0.048293 
13.784322 0.000006 0.196964 
13.875874 0.000003 0.229905 
13.991606 0.000003 0.121811 
14.091068 0.000002 0.465945 


==> figs/freq_sweep_nl1.dat <==
x y error 
12.000000 0.000031 0.064039 
12.025000 0.000026 0.131319 
12.051970 0.000024 0.124910 
12.082750 0.000024 0.028933 
12.116025 0.000025 0.001665 
12.152628 0.000025 0.019547 
12.193026 0.000026 0.046316 
12.244878 0.000025 0.024776 
12.303724 0.000026 0.005609 
12.368455 0.000027 0.018773 
12.439659 0.000029 0.027087 
12.517983 0.000030 0.029687 
12.604140 0.000031 0.016693 
12.698914 0.000033 0.030928 
12.796014 0.000036 0.025238 
12.902825 0.000040 0.027559 
12.983690 0.000048 0.021794 
13.072642 0.000057 0.010564 
13.141693 0.000068 0.021865 
13.173219 0.000081 0.014291 
13.205014 0.000094 0.011588 
13.239228 0.000108 0.018527 
13.244714 0.000119 0.009903 
13.236208 0.000125 0.004450 
13.228115 0.000131 0.007335 
13.233838 0.000137 0.000059 
13.238906 0.000142 0.006854 
13.244481 0.000150 0.010206 
13.249518 0.000158 0.013465 
13.238333 0.000166 0.001705 
13.226678 0.000174 0.018650 
13.225656 0.000183 0.009050 
13.217496 0.000191 0.002200 
13.202379 0.000197 0.009884 
13.188792 0.000202 0.010116 
13.174191 0.000209 0.012254 
13.149490 0.000215 0.010525 
13.152215 0.000219 0.021958 
13.167012 0.000208 0.023109 
13.172565 0.000210 0.021726 
13.170469 0.000215 0.007308 
13.144795 0.000216 0.012087 


==> figs/freq_sweep_nl2.dat <==
x y error 
14.500000 0.000004 0.222400 
14.475000 0.000004 0.042028 
14.447500 0.000004 0.064475 
14.417250 0.000004 0.142594 
14.383975 0.000005 0.129741 
14.346727 0.000005 0.031023 
14.305756 0.000006 0.125631 
14.260686 0.000007 0.170097 
14.210701 0.000008 0.155786 
14.155717 0.000009 0.084329 
14.093201 0.000010 0.084239 
14.023285 0.000013 0.103260 
13.934527 0.000016 0.011853 
13.843666 0.000020 0.053656 
13.743718 0.000025 0.033644 
13.665727 0.000033 0.001163 
13.581363 0.000042 0.025606 
13.539945 0.000053 0.009832 
13.476749 0.000066 0.028259 
13.443335 0.000080 0.019866 
13.413876 0.000095 0.012975 
13.381470 0.000112 0.008092 
13.353333 0.000131 0.002140 
13.322214 0.000155 0.003997 
13.291549 0.000172 0.002237 
13.259122 0.000186 0.007224 
13.217002 0.000198 0.002625 
13.185771 0.000208 0.033699 
13.170497 0.000215 0.015550 
13.181682 0.000218 0.004844 
13.132687 0.000227 0.050045 
13.348757 0.000159 0.016938 
13.336158 0.000163 0.001398 
13.325479 0.000169 0.009922 
13.314518 0.000172 0.013768 
13.282454 0.000184 0.001554 
13.270749 0.000187 0.014995 
13.258933 0.000191 0.001741 
13.251794 0.000195 0.005518 
13.244618 0.000198 0.003879 
13.220352 0.000202 0.045793 
13.209660 0.000205 0.021036 
13.198367 0.000206 0.007392 
13.199822 0.000208 0.004993 


==> figs/hist_nl.dat <==
(0, 19) (1, 14) (2, 25) (3, 10) (4, 2) (5, 3) (6, 0) (7, 1) (8, 1) (9, 1) (10, 0) (11, 2) (12, 0) (13, 1) (14, 0) (15, 2) (16, 0) (17, 1) (18, 0) (19, 1) (20, 0) (21, 0) (22, 0) (23, 0) (24, 0) (25, 0) (26, 1) (27, 1) (28, 1) 

==> figs/lis_plot_BP30_nl_forw.dat <==
0.000158 0.000190
0.000159 0.000191
0.000163 0.000191
0.000159 0.000192
0.000165 0.000193
0.000163 0.000193
0.000164 0.000193
0.000160 0.000194
0.000166 0.000194
0.000167 0.000195
0.000163 0.000195
0.000162 0.000196
0.000163 0.000196
0.000163 0.000196
0.000163 0.000197
0.000158 0.000197
0.000162 0.000197
0.000163 0.000197
0.000163 0.000198
0.000162 0.000198
0.000161 0.000198
0.000158 0.000198
0.000162 0.000198
0.000158 0.000198
0.000162 0.000198
0.000161 0.000199
0.000162 0.000199
0.000165 0.000199
0.000158 0.000199
0.000158 0.000199
0.000168 0.000199
0.000158 0.000199
0.000163 0.000199
0.000157 0.000198
0.000153 0.000198
0.000158 0.000198
0.000155 0.000198
0.000164 0.000198
0.000157 0.000198
0.000160 0.000198
0.000156 0.000197
0.000154 0.000197
0.000155 0.000197
0.000154 0.000196
0.000156 0.000196
0.000154 0.000196
0.000157 0.000195
0.000157 0.000195
0.000151 0.000195
0.000152 0.000194
0.000151 0.000194
0.000153 0.000193
0.000154 0.000193
0.000148 0.000192
0.000146 0.000192
0.000151 0.000191
0.000148 0.000191
0.000148 0.000190
0.000148 0.000190
0.000146 0.000189
0.000147 0.000188
0.000145 0.000188
0.000146 0.000187
0.000144 0.000186
0.000142 0.000185
0.000140 0.000185
0.000143 0.000184
0.000147 0.000183
0.000142 0.000182
0.000141 0.000181
0.000139 0.000180
0.000141 0.000179
0.000138 0.000178
0.000139 0.000178
0.000139 0.000177
0.000137 0.000176
0.000138 0.000175
0.000138 0.000174
0.000134 0.000172
0.000131 0.000171
0.000128 0.000170
0.000134 0.000169
0.000130 0.000168
0.000132 0.000167
0.000128 0.000166
0.000130 0.000165
0.000128 0.000163
0.000130 0.000162
0.000123 0.000161
0.000125 0.000160
0.000123 0.000158
0.000118 0.000157
0.000124 0.000156
0.000125 0.000155
0.000119 0.000153
0.000117 0.000152
0.000115 0.000150
0.000114 0.000149
0.000115 0.000148
0.000112 0.000146
0.000114 0.000145
0.000114 0.000143
0.000109 0.000142
0.000116 0.000140
0.000107 0.000139
0.000106 0.000137
0.000104 0.000136
0.000111 0.000134
0.000106 0.000132
0.000106 0.000131
0.000103 0.000129
0.000103 0.000128
0.000101 0.000126
0.000100 0.000124
0.000101 0.000123
0.000102 0.000121
0.000093 0.000119
0.000097 0.000117
0.000098 0.000116
0.000094 0.000114
0.000095 0.000112
0.000094 0.000110
0.000091 0.000109
0.000087 0.000107
0.000087 0.000105
0.000084 0.000103
0.000090 0.000101
0.000085 0.000100
0.000083 0.000098
0.000082 0.000096
0.000080 0.000094
0.000076 0.000092
0.000080 0.000090
0.000079 0.000088
0.000073 0.000086
0.000071 0.000085
0.000078 0.000083
0.000076 0.000081
0.000069 0.000079
0.000071 0.000077
0.000070 0.000075
0.000065 0.000073
0.000073 0.000071
0.000065 0.000069
0.000061 0.000067
0.000063 0.000065
0.000060 0.000063
0.000059 0.000061
0.000058 0.000059
0.000056 0.000057
0.000057 0.000055
0.000057 0.000053
0.000051 0.000051
0.000050 0.000049
0.000054 0.000047
0.000046 0.000045
0.000048 0.000043
0.000045 0.000041
0.000043 0.000039
0.000043 0.000037
0.000043 0.000035
0.000039 0.000033
0.000034 0.000030
0.000039 0.000028
0.000031 0.000026
0.000034 0.000024
0.000032 0.000022
0.000030 0.000020
0.000027 0.000018
0.000033 0.000016
0.000021 0.000014
0.000028 0.000012
0.000027 0.000010
0.000023 0.000008
0.000020 0.000006
0.000021 0.000004
0.000019 0.000002
0.000021 -0.000000
0.000015 -0.000002
0.000016 -0.000004
0.000010 -0.000006
0.000010 -0.000008
0.000009 -0.000010
0.000003 -0.000012
0.000012 -0.000014
0.000004 -0.000016
-0.000003 -0.000018
0.000001 -0.000020
-0.000002 -0.000022
-0.000003 -0.000024
-0.000003 -0.000026
-0.000004 -0.000028
-0.000006 -0.000030
-0.000008 -0.000032
-0.000006 -0.000034
-0.000011 -0.000036
-0.000010 -0.000038
-0.000013 -0.000040
-0.000016 -0.000042
-0.000018 -0.000044
-0.000015 -0.000046
-0.000017 -0.000047
-0.000022 -0.000049
-0.000021 -0.000051
-0.000024 -0.000053
-0.000022 -0.000055
-0.000026 -0.000057
-0.000026 -0.000059
-0.000027 -0.000060
-0.000032 -0.000062
-0.000037 -0.000064
-0.000039 -0.000066
-0.000036 -0.000067
-0.000033 -0.000069
-0.000039 -0.000071
-0.000039 -0.000073
-0.000041 -0.000074
-0.000040 -0.000076
-0.000046 -0.000078
-0.000045 -0.000080
-0.000046 -0.000081
-0.000050 -0.000083
-0.000050 -0.000084
-0.000054 -0.000086
-0.000056 -0.000088
-0.000056 -0.000089
-0.000057 -0.000091
-0.000061 -0.000093
-0.000060 -0.000094
-0.000061 -0.000096
-0.000062 -0.000097
-0.000065 -0.000099
-0.000072 -0.000100
-0.000067 -0.000102
-0.000069 -0.000103
-0.000071 -0.000105
-0.000070 -0.000106
-0.000072 -0.000107
-0.000079 -0.000109
-0.000073 -0.000110
-0.000073 -0.000112
-0.000081 -0.000113
-0.000078 -0.000114
-0.000080 -0.000116
-0.000080 -0.000117
-0.000085 -0.000118
-0.000087 -0.000120
-0.000087 -0.000121
-0.000091 -0.000122
-0.000094 -0.000123
-0.000086 -0.000124
-0.000090 -0.000126
-0.000096 -0.000127
-0.000095 -0.000128
-0.000097 -0.000129
-0.000096 -0.000130
-0.000100 -0.000131
-0.000105 -0.000132
-0.000100 -0.000134
-0.000103 -0.000135
-0.000104 -0.000136
-0.000104 -0.000137
-0.000109 -0.000138
-0.000108 -0.000139
-0.000112 -0.000140
-0.000112 -0.000141
-0.000113 -0.000142
-0.000113 -0.000142
-0.000110 -0.000143
-0.000116 -0.000144
-0.000114 -0.000145
-0.000117 -0.000146
-0.000121 -0.000147
-0.000117 -0.000148
-0.000125 -0.000148
-0.000125 -0.000149
-0.000125 -0.000150
-0.000128 -0.000151
-0.000128 -0.000151
-0.000124 -0.000152
-0.000129 -0.000153
-0.000131 -0.000153
-0.000132 -0.000154
-0.000131 -0.000155
-0.000130 -0.000155
-0.000133 -0.000156
-0.000131 -0.000156
-0.000134 -0.000157
-0.000136 -0.000157
-0.000133 -0.000158
-0.000132 -0.000158
-0.000135 -0.000159
-0.000137 -0.000159
-0.000140 -0.000160
-0.000139 -0.000160
-0.000138 -0.000161
-0.000143 -0.000161
-0.000139 -0.000161
-0.000139 -0.000162
-0.000140 -0.000162
-0.000144 -0.000162
-0.000144 -0.000163
-0.000143 -0.000163
-0.000141 -0.000163
-0.000148 -0.000164
-0.000144 -0.000164
-0.000146 -0.000164
-0.000145 -0.000164
-0.000144 -0.000164
-0.000148 -0.000165
-0.000148 -0.000165
-0.000147 -0.000165
-0.000149 -0.000165
-0.000146 -0.000165
-0.000148 -0.000165
-0.000147 -0.000165
-0.000149 -0.000165
-0.000153 -0.000165
-0.000155 -0.000165
-0.000151 -0.000165
-0.000154 -0.000165
-0.000153 -0.000165
-0.000152 -0.000165
-0.000155 -0.000165
-0.000152 -0.000165
-0.000157 -0.000165
-0.000156 -0.000165
-0.000154 -0.000165
-0.000155 -0.000165
-0.000159 -0.000164
-0.000159 -0.000164
-0.000159 -0.000164
-0.000158 -0.000164
-0.000156 -0.000164
-0.000160 -0.000163
-0.000159 -0.000163
-0.000160 -0.000163
-0.000161 -0.000163
-0.000157 -0.000162
-0.000158 -0.000162
-0.000161 -0.000162
-0.000159 -0.000162
-0.000163 -0.000161
-0.000159 -0.000161
-0.000161 -0.000161
-0.000162 -0.000160
-0.000161 -0.000160
-0.000161 -0.000159
-0.000162 -0.000159
-0.000161 -0.000159
-0.000163 -0.000158
-0.000161 -0.000158
-0.000161 -0.000157
-0.000161 -0.000157
-0.000163 -0.000156
-0.000160 -0.000156
-0.000165 -0.000155
-0.000161 -0.000155
-0.000163 -0.000154
-0.000160 -0.000154
-0.000166 -0.000153
-0.000160 -0.000153
-0.000163 -0.000152
-0.000166 -0.000152
-0.000163 -0.000151
-0.000164 -0.000151
-0.000163 -0.000150
-0.000161 -0.000149
-0.000163 -0.000149
-0.000161 -0.000148
-0.000165 -0.000148
-0.000163 -0.000147
-0.000168 -0.000146
-0.000163 -0.000146
-0.000164 -0.000145
-0.000164 -0.000144
-0.000163 -0.000144
-0.000161 -0.000143
-0.000164 -0.000142
-0.000163 -0.000142
-0.000164 -0.000141
-0.000166 -0.000140
-0.000166 -0.000140
-0.000162 -0.000139
-0.000166 -0.000138
-0.000163 -0.000138
-0.000164 -0.000137
-0.000164 -0.000136
-0.000163 -0.000136
-0.000166 -0.000135
-0.000164 -0.000134
-0.000163 -0.000133
-0.000167 -0.000133
-0.000162 -0.000132
-0.000162 -0.000131
-0.000164 -0.000130
-0.000166 -0.000130
-0.000162 -0.000129
-0.000161 -0.000128
-0.000158 -0.000127
-0.000159 -0.000127
-0.000162 -0.000126
-0.000160 -0.000125
-0.000162 -0.000124
-0.000161 -0.000124
-0.000159 -0.000123
-0.000158 -0.000122
-0.000159 -0.000121
-0.000160 -0.000120
-0.000160 -0.000120
-0.000160 -0.000119
-0.000153 -0.000118
-0.000155 -0.000117
-0.000153 -0.000117
-0.000156 -0.000116
-0.000156 -0.000115
-0.000160 -0.000114
-0.000156 -0.000114
-0.000152 -0.000113
-0.000155 -0.000112
-0.000156 -0.000111
-0.000156 -0.000110
-0.000155 -0.000110
-0.000153 -0.000109
-0.000154 -0.000108
-0.000153 -0.000107
-0.000155 -0.000107
-0.000152 -0.000106
-0.000148 -0.000105
-0.000150 -0.000104
-0.000151 -0.000104
-0.000149 -0.000103
-0.000150 -0.000102
-0.000150 -0.000101
-0.000147 -0.000101
-0.000147 -0.000100
-0.000145 -0.000099
-0.000147 -0.000099
-0.000148 -0.000098
-0.000146 -0.000097
-0.000147 -0.000096
-0.000142 -0.000096
-0.000139 -0.000095
-0.000143 -0.000094
-0.000141 -0.000094
-0.000140 -0.000093
-0.000139 -0.000092
-0.000137 -0.000092
-0.000137 -0.000091
-0.000139 -0.000090
-0.000135 -0.000090
-0.000136 -0.000089
-0.000136 -0.000088
-0.000134 -0.000088
-0.000135 -0.000087
-0.000132 -0.000086
-0.000128 -0.000086
-0.000130 -0.000085
-0.000132 -0.000084
-0.000130 -0.000084
-0.000128 -0.000083
-0.000129 -0.000083
-0.000124 -0.000082
-0.000126 -0.000081
-0.000127 -0.000081
-0.000122 -0.000080
-0.000122 -0.000080
-0.000121 -0.000079
-0.000112 -0.000079
-0.000112 -0.000078
-0.000112 -0.000077
-0.000112 -0.000077
-0.000108 -0.000076
-0.000115 -0.000076
-0.000110 -0.000075
-0.000111 -0.000075
-0.000100 -0.000074
-0.000108 -0.000074
-0.000107 -0.000073
-0.000101 -0.000072
-0.000101 -0.000072
-0.000095 -0.000071
-0.000101 -0.000071
-0.000095 -0.000070
-0.000096 -0.000070
-0.000092 -0.000069
-0.000091 -0.000069
-0.000092 -0.000068
-0.000091 -0.000067
-0.000088 -0.000067
-0.000082 -0.000066
-0.000084 -0.000066
-0.000086 -0.000065
-0.000080 -0.000065
-0.000074 -0.000064
-0.000076 -0.000064
-0.000077 -0.000063
-0.000078 -0.000063
-0.000077 -0.000062
-0.000073 -0.000061
-0.000067 -0.000061
-0.000065 -0.000060
-0.000064 -0.000060
-0.000064 -0.000059
-0.000064 -0.000059
-0.000058 -0.000058
-0.000060 -0.000058
-0.000060 -0.000057
-0.000055 -0.000057
-0.000057 -0.000056
-0.000055 -0.000055
-0.000060 -0.000055
-0.000051 -0.000054
-0.000051 -0.000054
-0.000048 -0.000053
-0.000050 -0.000053
-0.000049 -0.000052
-0.000045 -0.000051
-0.000044 -0.000051
-0.000043 -0.000050
-0.000043 -0.000050
-0.000041 -0.000049
-0.000037 -0.000048
-0.000039 -0.000048
-0.000036 -0.000047
-0.000034 -0.000047
-0.000039 -0.000046
-0.000031 -0.000045
-0.000029 -0.000045
-0.000030 -0.000044
-0.000027 -0.000043
-0.000030 -0.000043
-0.000029 -0.000042
-0.000026 -0.000041
-0.000023 -0.000041
-0.000015 -0.000040
-0.000015 -0.000039
-0.000016 -0.000039
-0.000020 -0.000038
-0.000018 -0.000037
-0.000015 -0.000037
-0.000015 -0.000036
-0.000014 -0.000036
-0.000009 -0.000035
-0.000010 -0.000034
-0.000009 -0.000033
-0.000008 -0.000033
-0.000007 -0.000032
-0.000003 -0.000031
-0.000002 -0.000031
-0.000003 -0.000030
0.000002 -0.000029
0.000003 -0.000029
0.000003 -0.000028
0.000001 -0.000027
0.000005 -0.000026
0.000002 -0.000026
0.000004 -0.000025
0.000010 -0.000024
0.000008 -0.000023
0.000016 -0.000023
0.000013 -0.000022
0.000012 -0.000021
0.000015 -0.000020
0.000017 -0.000019
0.000017 -0.000019
0.000018 -0.000018
0.000019 -0.000017
0.000019 -0.000016
0.000019 -0.000015
0.000024 -0.000015
0.000023 -0.000014
0.000030 -0.000013
0.000028 -0.000012
0.000033 -0.000011
0.000027 -0.000010
0.000034 -0.000010
0.000032 -0.000009
0.000032 -0.000008
0.000035 -0.000007
0.000035 -0.000006
0.000039 -0.000005
0.000036 -0.000004
0.000035 -0.000004
0.000041 -0.000003
0.000043 -0.000002
0.000044 -0.000001
0.000043 0.000000
0.000045 0.000001
0.000047 0.000002
0.000046 0.000003
0.000043 0.000004
0.000050 0.000005
0.000057 0.000006
0.000053 0.000007
0.000055 0.000008
0.000054 0.000009
0.000052 0.000010
0.000058 0.000010
0.000057 0.000011
0.000059 0.000012
0.000062 0.000013
0.000060 0.000015
0.000057 0.000016
0.000063 0.000017
0.000063 0.000018
0.000064 0.000019
0.000065 0.000020
0.000069 0.000021
0.000068 0.000022
0.000066 0.000023
0.000068 0.000024
0.000067 0.000025
0.000074 0.000026
0.000071 0.000027
0.000071 0.000028
0.000075 0.000029
0.000082 0.000030
0.000079 0.000032
0.000079 0.000033
0.000082 0.000034
0.000081 0.000035
0.000081 0.000036
0.000084 0.000037
0.000082 0.000038
0.000087 0.000039
0.000083 0.000041
0.000083 0.000042
0.000086 0.000043
0.000084 0.000044
0.000095 0.000045
0.000094 0.000046
0.000095 0.000047
0.000088 0.000049
0.000089 0.000050
0.000090 0.000051
0.000092 0.000052
0.000098 0.000053
0.000095 0.000055
0.000098 0.000056
0.000100 0.000057
0.000098 0.000058
0.000099 0.000060
0.000104 0.000061
0.000100 0.000062
0.000101 0.000063
0.000103 0.000065
0.000111 0.000066
0.000108 0.000067
0.000108 0.000068
0.000104 0.000070
0.000107 0.000071
0.000112 0.000072
0.000106 0.000073
0.000115 0.000075
0.000114 0.000076
0.000115 0.000077
0.000115 0.000079
0.000116 0.000080
0.000113 0.000081
0.000114 0.000082
0.000122 0.000084
0.000122 0.000085
0.000121 0.000086
0.000118 0.000087
0.000123 0.000089
0.000124 0.000090
0.000124 0.000091
0.000124 0.000093
0.000127 0.000094
0.000128 0.000095
0.000127 0.000096
0.000125 0.000098
0.000132 0.000099
0.000130 0.000100
0.000130 0.000102
0.000130 0.000103
0.000133 0.000104
0.000135 0.000105
0.000135 0.000107
0.000132 0.000108
0.000132 0.000109
0.000135 0.000111
0.000135 0.000112
0.000138 0.000113
0.000139 0.000115
0.000140 0.000116
0.000138 0.000117
0.000136 0.000118
0.000136 0.000120
0.000138 0.000121
0.000146 0.000122
0.000141 0.000123
0.000146 0.000125
0.000143 0.000126
0.000140 0.000127
0.000151 0.000128
0.000144 0.000130
0.000147 0.000131
0.000146 0.000132
0.000150 0.000133
0.000152 0.000135
0.000152 0.000136
0.000147 0.000137
0.000152 0.000138
0.000145 0.000139
0.000144 0.000140
0.000154 0.000142
0.000152 0.000143
0.000153 0.000144
0.000157 0.000145
0.000157 0.000146
0.000155 0.000147
0.000157 0.000148
0.000154 0.000150
0.000159 0.000151
0.000161 0.000152
0.000157 0.000153
0.000156 0.000154
0.000158 0.000155
0.000157 0.000156
0.000161 0.000157
0.000161 0.000158
0.000161 0.000159
0.000162 0.000160
0.000160 0.000161
0.000163 0.000162
0.000160 0.000163
0.000164 0.000164
0.000163 0.000165
0.000166 0.000166
0.000164 0.000167
0.000163 0.000168
0.000164 0.000169
0.000163 0.000170
0.000165 0.000171
0.000169 0.000172
0.000164 0.000172
0.000166 0.000173
0.000166 0.000174
0.000165 0.000175
0.000163 0.000176
0.000169 0.000177
0.000168 0.000177
0.000168 0.000178
0.000168 0.000179
0.000168 0.000180
0.000168 0.000180
0.000175 0.000181
0.000169 0.000182
0.000168 0.000182
0.000170 0.000183
0.000176 0.000184
0.000173 0.000184
0.000170 0.000185
0.000168 0.000185
0.000172 0.000186
0.000169 0.000186
0.000168 0.000187
0.000170 0.000188
0.000169 0.000188
0.000173 0.000189
0.000168 0.000189
0.000170 0.000189
0.000173 0.000190
0.000173 0.000190
0.000174 0.000191
0.000171 0.000191
0.000168 0.000191
0.000164 0.000192
0.000175 0.000192
0.000169 0.000192
0.000167 0.000193
0.000170 0.000193
0.000171 0.000193
0.000169 0.000193
0.000170 0.000194
0.000169 0.000194
0.000167 0.000194
0.000171 0.000194
0.000172 0.000194
0.000170 0.000194
0.000172 0.000194
0.000168 0.000194
0.000168 0.000194
0.000167 0.000194
0.000165 0.000194
0.000169 0.000194
0.000171 0.000194
0.000165 0.000194
0.000167 0.000194
0.000165 0.000194
0.000166 0.000194
0.000165 0.000194
0.000167 0.000194
0.000162 0.000193
0.000168 0.000193
0.000163 0.000193
0.000166 0.000193
0.000166 0.000192
0.000165 0.000192
0.000157 0.000192
0.000159 0.000191
0.000160 0.000191
0.000164 0.000191
0.000155 0.000190
0.000160 0.000190
0.000156 0.000189
0.000157 0.000189
0.000157 0.000188
0.000157 0.000188
0.000152 0.000187
0.000155 0.000187
0.000158 0.000186
0.000155 0.000186
0.000157 0.000185
0.000154 0.000184
0.000155 0.000184
0.000153 0.000183
0.000151 0.000182
0.000148 0.000181
0.000150 0.000181
0.000145 0.000180
0.000148 0.000179
0.000150 0.000178
0.000146 0.000177
0.000146 0.000176
0.000144 0.000176
0.000148 0.000175
0.000144 0.000174
0.000145 0.000173
0.000145 0.000172
0.000140 0.000171
0.000143 0.000170
0.000138 0.000169
0.000139 0.000168
0.000139 0.000167
0.000141 0.000166
0.000136 0.000164
0.000139 0.000163
0.000136 0.000162
0.000138 0.000161
0.000132 0.000160
0.000131 0.000159
0.000131 0.000157
0.000127 0.000156
0.000130 0.000155
0.000128 0.000154
0.000129 0.000152
0.000126 0.000151
0.000126 0.000150
0.000121 0.000148
0.000123 0.000147
0.000117 0.000145
0.000123 0.000144
0.000124 0.000143
0.000121 0.000141
0.000114 0.000140
0.000114 0.000138
0.000114 0.000137
0.000119 0.000135
0.000115 0.000134
0.000114 0.000132
0.000113 0.000131
0.000107 0.000129
0.000107 0.000127
0.000109 0.000126
0.000106 0.000124
0.000110 0.000122
0.000111 0.000121
0.000105 0.000119
0.000103 0.000117
0.000104 0.000116
0.000101 0.000114
0.000100 0.000112
0.000099 0.000111
0.000097 0.000109
0.000099 0.000107
0.000098 0.000105
0.000096 0.000104
0.000089 0.000102
0.000094 0.000100
0.000092 0.000098
0.000091 0.000096
0.000092 0.000094
0.000090 0.000093
0.000088 0.000091
0.000084 0.000089
0.000084 0.000087
0.000087 0.000085
0.000081 0.000083
0.000080 0.000081
0.000081 0.000079
0.000076 0.000077
0.000079 0.000076
0.000074 0.000074
0.000072 0.000072
0.000075 0.000070
0.000073 0.000068
0.000071 0.000066
0.000070 0.000064
0.000067 0.000062
0.000063 0.000060
0.000063 0.000058
0.000063 0.000056
0.000066 0.000054
0.000057 0.000052
0.000057 0.000050
0.000059 0.000048
0.000056 0.000046
0.000058 0.000044
0.000050 0.000042
0.000050 0.000040
0.000052 0.000037
0.000051 0.000035
0.000050 0.000033
0.000052 0.000031
0.000046 0.000029
0.000041 0.000027
0.000041 0.000025
0.000043 0.000023
0.000036 0.000021
0.000037 0.000019
0.000038 0.000017
0.000040 0.000015
0.000037 0.000013
0.000036 0.000011
0.000032 0.000009
0.000034 0.000007
0.000027 0.000005
0.000026 0.000003
0.000025 0.000001
0.000024 -0.000001
0.000020 -0.000003
0.000025 -0.000005
0.000025 -0.000008
0.000019 -0.000010
0.000021 -0.000012
0.000017 -0.000014
0.000013 -0.000016
0.000018 -0.000018
0.000011 -0.000020
0.000016 -0.000022
0.000010 -0.000024
0.000007 -0.000026
0.000004 -0.000028
0.000002 -0.000030
0.000004 -0.000032
0.000006 -0.000034
0.000002 -0.000036
0.000002 -0.000038
-0.000003 -0.000039
-0.000006 -0.000041
-0.000006 -0.000043
-0.000007 -0.000045
-0.000009 -0.000047
-0.000009 -0.000049
-0.000007 -0.000051
-0.000014 -0.000053
-0.000014 -0.000055
-0.000017 -0.000057
-0.000017 -0.000058
-0.000022 -0.000060
-0.000020 -0.000062
-0.000023 -0.000064
-0.000021 -0.000066
-0.000021 -0.000068
-0.000026 -0.000069
-0.000029 -0.000071
-0.000028 -0.000073
-0.000030 -0.000075
-0.000029 -0.000076
-0.000036 -0.000078
-0.000039 -0.000080
-0.000035 -0.000082
-0.000033 -0.000083
-0.000038 -0.000085
-0.000039 -0.000087
-0.000043 -0.000088
-0.000041 -0.000090
-0.000042 -0.000092
-0.000044 -0.000093
-0.000049 -0.000095
-0.000048 -0.000096
-0.000050 -0.000098
-0.000055 -0.000100
-0.000049 -0.000101
-0.000050 -0.000103
-0.000050 -0.000104
-0.000057 -0.000106
-0.000058 -0.000107
-0.000055 -0.000109
-0.000056 -0.000110
-0.000060 -0.000111
-0.000067 -0.000113
-0.000063 -0.000114
-0.000065 -0.000116
-0.000063 -0.000117
-0.000070 -0.000118
-0.000068 -0.000120


==> figs/lis_plot_BP38_separate_hh.dat <==
-0.000115 -0.000113
-0.000112 -0.000112
-0.000107 -0.000111
-0.000106 -0.000110
-0.000109 -0.000108
-0.000109 -0.000107
-0.000106 -0.000106
-0.000105 -0.000105
-0.000103 -0.000104
-0.000097 -0.000103
-0.000098 -0.000102
-0.000101 -0.000101
-0.000100 -0.000099
-0.000093 -0.000098
-0.000099 -0.000097
-0.000092 -0.000096
-0.000094 -0.000095
-0.000094 -0.000093
-0.000091 -0.000092
-0.000088 -0.000091
-0.000088 -0.000090
-0.000088 -0.000089
-0.000087 -0.000087
-0.000082 -0.000086
-0.000084 -0.000085
-0.000080 -0.000084
-0.000083 -0.000082
-0.000080 -0.000081
-0.000076 -0.000080
-0.000078 -0.000079
-0.000079 -0.000077
-0.000080 -0.000076
-0.000071 -0.000075
-0.000069 -0.000074
-0.000070 -0.000072
-0.000072 -0.000071
-0.000071 -0.000070
-0.000068 -0.000068
-0.000067 -0.000067
-0.000067 -0.000066
-0.000066 -0.000064
-0.000066 -0.000063
-0.000062 -0.000062
-0.000058 -0.000060
-0.000061 -0.000059
-0.000057 -0.000058
-0.000054 -0.000056
-0.000057 -0.000055
-0.000055 -0.000054
-0.000051 -0.000052
-0.000052 -0.000051
-0.000049 -0.000050
-0.000049 -0.000048
-0.000048 -0.000047
-0.000044 -0.000045
-0.000043 -0.000044
-0.000043 -0.000043
-0.000042 -0.000041
-0.000041 -0.000040
-0.000041 -0.000039
-0.000044 -0.000037
-0.000035 -0.000036
-0.000033 -0.000034
-0.000037 -0.000033
-0.000037 -0.000032
-0.000031 -0.000030
-0.000033 -0.000029
-0.000031 -0.000027
-0.000027 -0.000026
-0.000027 -0.000025
-0.000030 -0.000023
-0.000023 -0.000022
-0.000023 -0.000020
-0.000024 -0.000019
-0.000020 -0.000018
-0.000016 -0.000016
-0.000015 -0.000015
-0.000019 -0.000013
-0.000011 -0.000012
-0.000017 -0.000011
-0.000011 -0.000009
-0.000011 -0.000008
-0.000010 -0.000006
-0.000015 -0.000005
-0.000009 -0.000004
-0.000010 -0.000002
-0.000009 -0.000001
-0.000010 0.000001
-0.000003 0.000002
-0.000004 0.000003
0.000002 0.000005
0.000003 0.000006
0.000003 0.000008
0.000003 0.000009
0.000004 0.000010
0.000006 0.000012
0.000008 0.000013
0.000011 0.000015
0.000008 0.000016
0.000018 0.000017
0.000013 0.000019
0.000013 0.000020
0.000019 0.000021
0.000019 0.000023
0.000016 0.000024
0.000021 0.000026
0.000019 0.000027
0.000023 0.000028
0.000027 0.000030
0.000025 0.000031
0.000027 0.000032
0.000024 0.000034
0.000028 0.000035
0.000034 0.000036
0.000032 0.000038
0.000030 0.000039
0.000033 0.000040
0.000033 0.000042
0.000036 0.000043
0.000039 0.000044
0.000040 0.000046
0.000043 0.000047
0.000039 0.000048
0.000046 0.000050
0.000044 0.000051
0.000047 0.000052
0.000046 0.000053
0.000046 0.000055
0.000051 0.000056
0.000053 0.000057
0.000052 0.000058
0.000054 0.000060
0.000055 0.000061
0.000058 0.000062
0.000052 0.000063
0.000060 0.000065
0.000061 0.000066
0.000060 0.000067
0.000061 0.000068
0.000062 0.000070
0.000061 0.000071
0.000065 0.000072
0.000066 0.000073
0.000066 0.000074
0.000071 0.000076
0.000069 0.000077
0.000075 0.000078
0.000076 0.000079
0.000072 0.000080
0.000073 0.000081
0.000076 0.000082
0.000076 0.000084
0.000074 0.000085
0.000084 0.000086
0.000083 0.000087
0.000085 0.000088
0.000081 0.000089
0.000085 0.000090
0.000086 0.000091
0.000091 0.000092
0.000088 0.000093
0.000088 0.000095
0.000090 0.000096
0.000096 0.000097
0.000091 0.000098
0.000099 0.000099
0.000096 0.000100
0.000095 0.000101
0.000100 0.000102
0.000098 0.000103
0.000101 0.000104
0.000101 0.000105
0.000100 0.000106
0.000104 0.000107
0.000105 0.000108
0.000104 0.000109
0.000108 0.000109
0.000108 0.000110
0.000111 0.000111
0.000113 0.000112
0.000118 0.000113
0.000109 0.000114
0.000116 0.000115
0.000114 0.000116
0.000115 0.000117
0.000118 0.000118
0.000115 0.000118
0.000117 0.000119
0.000114 0.000120
0.000116 0.000121
0.000119 0.000122
0.000119 0.000122
0.000124 0.000123
0.000119 0.000124
0.000123 0.000125
0.000126 0.000126
0.000126 0.000126
0.000126 0.000127
0.000128 0.000128
0.000130 0.000129
0.000131 0.000129
0.000129 0.000130
0.000133 0.000131
0.000135 0.000131
0.000131 0.000132
0.000135 0.000133
0.000140 0.000133
0.000138 0.000134
0.000134 0.000135
0.000137 0.000135
0.000138 0.000136
0.000135 0.000137
0.000142 0.000137
0.000139 0.000138
0.000142 0.000138
0.000138 0.000139
0.000142 0.000140
0.000146 0.000140
0.000145 0.000141
0.000139 0.000141
0.000144 0.000142
0.000142 0.000142
0.000145 0.000143
0.000144 0.000143
0.000147 0.000144
0.000147 0.000144
0.000151 0.000145
0.000149 0.000145
0.000148 0.000146
0.000151 0.000146
0.000149 0.000146
0.000155 0.000147
0.000154 0.000147
0.000147 0.000148
0.000152 0.000148
0.000153 0.000148
0.000153 0.000149
0.000155 0.000149
0.000150 0.000149
0.000153 0.000150
0.000154 0.000150
0.000161 0.000150
0.000157 0.000151
0.000155 0.000151
0.000156 0.000151
0.000153 0.000152
0.000157 0.000152
0.000163 0.000152
0.000155 0.000152
0.000156 0.000153
0.000156 0.000153
0.000161 0.000153
0.000164 0.000153
0.000164 0.000153
0.000158 0.000154
0.000160 0.000154
0.000156 0.000154
0.000159 0.000154
0.000165 0.000154
0.000162 0.000154
0.000157 0.000154
0.000158 0.000154
0.000159 0.000155
0.000160 0.000155
0.000162 0.000155
0.000167 0.000155
0.000161 0.000155
0.000160 0.000155
0.000166 0.000155
0.000163 0.000155
0.000160 0.000155
0.000160 0.000155
0.000157 0.000155
0.000162 0.000155
0.000161 0.000155
0.000164 0.000155
0.000162 0.000155
0.000157 0.000155
0.000160 0.000155
0.000159 0.000154
0.000159 0.000154
0.000159 0.000154
0.000160 0.000154
0.000158 0.000154
0.000157 0.000154
0.000155 0.000154
0.000158 0.000154
0.000160 0.000153
0.000163 0.000153
0.000156 0.000153
0.000159 0.000153
0.000158 0.000153
0.000159 0.000152
0.000163 0.000152
0.000156 0.000152
0.000154 0.000152
0.000161 0.000151
0.000159 0.000151
0.000154 0.000151
0.000157 0.000150
0.000152 0.000150
0.000153 0.000150
0.000159 0.000149
0.000159 0.000149
0.000149 0.000149
0.000152 0.000148
0.000154 0.000148
0.000154 0.000148
0.000155 0.000147
0.000148 0.000147
0.000149 0.000146
0.000146 0.000146
0.000154 0.000146
0.000149 0.000145
0.000152 0.000145
0.000147 0.000144
0.000145 0.000144
0.000144 0.000143
0.000144 0.000143
0.000146 0.000142
0.000147 0.000142
0.000143 0.000141
0.000142 0.000141
0.000140 0.000140
0.000144 0.000140
0.000145 0.000139
0.000137 0.000138
0.000140 0.000138
0.000141 0.000137
0.000144 0.000137
0.000145 0.000136
0.000138 0.000135
0.000138 0.000135
0.000134 0.000134
0.000134 0.000133
0.000132 0.000133
0.000133 0.000132
0.000130 0.000131
0.000132 0.000131
0.000130 0.000130
0.000131 0.000129
0.000126 0.000128
0.000131 0.000128
0.000127 0.000127
0.000130 0.000126
0.000128 0.000125
0.000130 0.000125
0.000128 0.000124
0.000126 0.000123
0.000122 0.000122
0.000121 0.000121
0.000123 0.000121
0.000122 0.000120
0.000121 0.000119
0.000123 0.000118
0.000121 0.000117
0.000113 0.000116
0.000112 0.000116
0.000118 0.000115
0.000116 0.000114
0.000115 0.000113
0.000112 0.000112
0.000109 0.000111
0.000115 0.000110
0.000116 0.000109
0.000105 0.000108
0.000107 0.000107
0.000105 0.000106
0.000108 0.000105
0.000106 0.000104
0.000106 0.000103
0.000099 0.000102
0.000102 0.000101
0.000100 0.000100
0.000100 0.000099
0.000102 0.000098
0.000099 0.000097
0.000097 0.000096
0.000093 0.000095
0.000094 0.000094
0.000093 0.000093
0.000092 0.000092
0.000093 0.000091
0.000085 0.000090
0.000082 0.000089
0.000086 0.000088
0.000083 0.000087
0.000087 0.000086
0.000086 0.000084
0.000084 0.000083
0.000082 0.000082
0.000077 0.000081
0.000079 0.000080
0.000079 0.000079
0.000075 0.000078
0.000075 0.000076
0.000071 0.000075
0.000070 0.000074
0.000075 0.000073
0.000070 0.000072
0.000071 0.000071
0.000071 0.000069
0.000069 0.000068
0.000066 0.000067
0.000062 0.000066
0.000064 0.000065
0.000063 0.000063
0.000062 0.000062
0.000060 0.000061
0.000062 0.000060
0.000055 0.000058
0.000055 0.000057
0.000052 0.000056
0.000056 0.000055
0.000051 0.000053
0.000051 0.000052
0.000052 0.000051
0.000046 0.000050
0.000046 0.000048
0.000046 0.000047
0.000044 0.000046
0.000046 0.000044
0.000038 0.000043
0.000044 0.000042
0.000043 0.000040
0.000039 0.000039
0.000037 0.000038
0.000036 0.000037
0.000038 0.000035
0.000034 0.000034
0.000030 0.000033
0.000031 0.000031
0.000031 0.000030
0.000029 0.000029
0.000030 0.000027
0.000023 0.000026
0.000027 0.000025
0.000026 0.000023
0.000021 0.000022
0.000024 0.000021
0.000020 0.000019
0.000017 0.000018
0.000017 0.000016
0.000016 0.000015
0.000015 0.000014
0.000012 0.000012
0.000012 0.000011
0.000010 0.000010
0.000013 0.000008
0.000008 0.000007
0.000007 0.000006
0.000007 0.000004
0.000002 0.000003
0.000004 0.000001
-0.000001 0.000000
-0.000001 -0.000001
-0.000005 -0.000003
-0.000005 -0.000004
-0.000003 -0.000005
-0.000007 -0.000007
-0.000007 -0.000008
-0.000010 -0.000010
-0.000012 -0.000011
-0.000011 -0.000012
-0.000014 -0.000014
-0.000012 -0.000015
-0.000015 -0.000016
-0.000017 -0.000018
-0.000021 -0.000019
-0.000019 -0.000020
-0.000023 -0.000022
-0.000020 -0.000023
-0.000025 -0.000025
-0.000024 -0.000026
-0.000029 -0.000027
-0.000028 -0.000029
-0.000028 -0.000030
-0.000033 -0.000031
-0.000031 -0.000033
-0.000032 -0.000034
-0.000037 -0.000035
-0.000035 -0.000037
-0.000044 -0.000038
-0.000037 -0.000040
-0.000039 -0.000041
-0.000039 -0.000042
-0.000046 -0.000044
-0.000042 -0.000045
-0.000044 -0.000046
-0.000047 -0.000048
-0.000049 -0.000049
-0.000051 -0.000050
-0.000051 -0.000052
-0.000051 -0.000053
-0.000054 -0.000054
-0.000056 -0.000056
-0.000054 -0.000057
-0.000053 -0.000058
-0.000054 -0.000059
-0.000057 -0.000061
-0.000061 -0.000062
-0.000060 -0.000063
-0.000068 -0.000065
-0.000066 -0.000066
-0.000071 -0.000067
-0.000067 -0.000069
-0.000071 -0.000070
-0.000071 -0.000071
-0.000071 -0.000072
-0.000072 -0.000074
-0.000078 -0.000075
-0.000073 -0.000076
-0.000079 -0.000077
-0.000078 -0.000079
-0.000080 -0.000080
-0.000080 -0.000081
-0.000085 -0.000082
-0.000086 -0.000084
-0.000088 -0.000085
-0.000081 -0.000086
-0.000084 -0.000087
-0.000082 -0.000088
-0.000086 -0.000090
-0.000094 -0.000091
-0.000097 -0.000092
-0.000093 -0.000093
-0.000099 -0.000094
-0.000098 -0.000096
-0.000094 -0.000097
-0.000099 -0.000098
-0.000102 -0.000099
-0.000098 -0.000100
-0.000098 -0.000101
-0.000099 -0.000102
-0.000107 -0.000104
-0.000104 -0.000105
-0.000103 -0.000106
-0.000106 -0.000107
-0.000111 -0.000108
-0.000109 -0.000109
-0.000110 -0.000110
-0.000113 -0.000111
-0.000112 -0.000112
-0.000113 -0.000113
-0.000112 -0.000115
-0.000116 -0.000116
-0.000115 -0.000117
-0.000117 -0.000118
-0.000122 -0.000119
-0.000120 -0.000120
-0.000121 -0.000121
-0.000121 -0.000122
-0.000122 -0.000123
-0.000123 -0.000124
-0.000126 -0.000125
-0.000127 -0.000126
-0.000126 -0.000127
-0.000134 -0.000128
-0.000131 -0.000129
-0.000127 -0.000130
-0.000133 -0.000130
-0.000131 -0.000131
-0.000137 -0.000132
-0.000135 -0.000133
-0.000133 -0.000134
-0.000135 -0.000135
-0.000137 -0.000136
-0.000138 -0.000137
-0.000139 -0.000138
-0.000139 -0.000138
-0.000141 -0.000139
-0.000142 -0.000140
-0.000141 -0.000141
-0.000139 -0.000142
-0.000145 -0.000143
-0.000145 -0.000143
-0.000143 -0.000144
-0.000143 -0.000145
-0.000144 -0.000146
-0.000147 -0.000147
-0.000147 -0.000147
-0.000152 -0.000148
-0.000151 -0.000149
-0.000149 -0.000150
-0.000146 -0.000150
-0.000154 -0.000151
-0.000151 -0.000152
-0.000156 -0.000152
-0.000151 -0.000153
-0.000151 -0.000154
-0.000147 -0.000154
-0.000149 -0.000155
-0.000158 -0.000156
-0.000157 -0.000156
-0.000158 -0.000157
-0.000151 -0.000158
-0.000155 -0.000158
-0.000155 -0.000159
-0.000158 -0.000159
-0.000160 -0.000160
-0.000160 -0.000161
-0.000161 -0.000161
-0.000161 -0.000162
-0.000158 -0.000162
-0.000163 -0.000163
-0.000163 -0.000163
-0.000160 -0.000164
-0.000161 -0.000164
-0.000160 -0.000165
-0.000163 -0.000165
-0.000167 -0.000166
-0.000169 -0.000166
-0.000165 -0.000166
-0.000162 -0.000167
-0.000159 -0.000167
-0.000162 -0.000168
-0.000166 -0.000168
-0.000168 -0.000168
-0.000166 -0.000169
-0.000167 -0.000169
-0.000163 -0.000170
-0.000166 -0.000170
-0.000167 -0.000170
-0.000172 -0.000171
-0.000169 -0.000171
-0.000167 -0.000171
-0.000168 -0.000171
-0.000167 -0.000172
-0.000172 -0.000172
-0.000168 -0.000172
-0.000173 -0.000172
-0.000168 -0.000173
-0.000163 -0.000173
-0.000165 -0.000173
-0.000169 -0.000173
-0.000172 -0.000174
-0.000169 -0.000174
-0.000167 -0.000174
-0.000165 -0.000174
-0.000168 -0.000174
-0.000174 -0.000174
-0.000174 -0.000174
-0.000171 -0.000174
-0.000167 -0.000175
-0.000168 -0.000175
-0.000167 -0.000175
-0.000170 -0.000175
-0.000170 -0.000175
-0.000171 -0.000175
-0.000168 -0.000175
-0.000165 -0.000175
-0.000161 -0.000175
-0.000172 -0.000175
-0.000174 -0.000175
-0.000168 -0.000175
-0.000167 -0.000175
-0.000166 -0.000175
-0.000168 -0.000175
-0.000171 -0.000175
-0.000169 -0.000174
-0.000169 -0.000174
-0.000166 -0.000174
-0.000163 -0.000174
-0.000168 -0.000174
-0.000171 -0.000174
-0.000172 -0.000174
-0.000171 -0.000173
-0.000163 -0.000173
-0.000165 -0.000173
-0.000166 -0.000173
-0.000165 -0.000173
-0.000168 -0.000172
-0.000170 -0.000172
-0.000160 -0.000172
-0.000161 -0.000172
-0.000165 -0.000171
-0.000168 -0.000171
-0.000168 -0.000171
-0.000166 -0.000170
-0.000161 -0.000170
-0.000163 -0.000170
-0.000162 -0.000169
-0.000166 -0.000169
-0.000166 -0.000169
-0.000166 -0.000168
-0.000159 -0.000168
-0.000154 -0.000168
-0.000154 -0.000167
-0.000163 -0.000167
-0.000159 -0.000166
-0.000159 -0.000166
-0.000152 -0.000165
-0.000155 -0.000165
-0.000155 -0.000164
-0.000160 -0.000164
-0.000162 -0.000163
-0.000161 -0.000163
-0.000152 -0.000162
-0.000151 -0.000162
-0.000154 -0.000161
-0.000156 -0.000161
-0.000158 -0.000160
-0.000153 -0.000159
-0.000150 -0.000159
-0.000147 -0.000158
-0.000147 -0.000158
-0.000151 -0.000157
-0.000154 -0.000156
-0.000151 -0.000156
-0.000145 -0.000155
-0.000145 -0.000154
-0.000147 -0.000154
-0.000150 -0.000153
-0.000145 -0.000152
-0.000149 -0.000152
-0.000145 -0.000151
-0.000142 -0.000150
-0.000142 -0.000149
-0.000145 -0.000149
-0.000138 -0.000148
-0.000139 -0.000147
-0.000138 -0.000146
-0.000135 -0.000145
-0.000139 -0.000145
-0.000139 -0.000144
-0.000139 -0.000143
-0.000138 -0.000142
-0.000133 -0.000141
-0.000135 -0.000140
-0.000135 -0.000140
-0.000136 -0.000139
-0.000133 -0.000138
-0.000134 -0.000137
-0.000130 -0.000136
-0.000127 -0.000135
-0.000131 -0.000134
-0.000133 -0.000133
-0.000130 -0.000132
-0.000126 -0.000131
-0.000128 -0.000130
-0.000123 -0.000129
-0.000126 -0.000128
-0.000128 -0.000127
-0.000118 -0.000126
-0.000123 -0.000125
-0.000115 -0.000124
-0.000121 -0.000123
-0.000117 -0.000122
-0.000112 -0.000121
-0.000117 -0.000120
-0.000115 -0.000119
-0.000117 -0.000118
-0.000113 -0.000117
-0.000107 -0.000116
-0.000107 -0.000115
-0.000112 -0.000114
-0.000107 -0.000113
-0.000105 -0.000112
-0.000103 -0.000110
-0.000105 -0.000109
-0.000108 -0.000108
-0.000106 -0.000107
-0.000103 -0.000106
-0.000099 -0.000105
-0.000100 -0.000104
-0.000095 -0.000102
-0.000096 -0.000101
-0.000096 -0.000100
-0.000092 -0.000099
-0.000091 -0.000098
-0.000092 -0.000097
-0.000087 -0.000095
-0.000090 -0.000094
-0.000090 -0.000093
-0.000084 -0.000092
-0.000085 -0.000090
-0.000084 -0.000089
-0.000082 -0.000088
-0.000084 -0.000087
-0.000080 -0.000085
-0.000080 -0.000084
-0.000081 -0.000083
-0.000082 -0.000082
-0.000076 -0.000080
-0.000075 -0.000079
-0.000076 -0.000078
-0.000072 -0.000076
-0.000072 -0.000075
-0.000066 -0.000074
-0.000068 -0.000072
-0.000073 -0.000071
-0.000066 -0.000070
-0.000066 -0.000069
-0.000067 -0.000067
-0.000067 -0.000066
-0.000063 -0.000065
-0.000061 -0.000063
-0.000061 -0.000062
-0.000057 -0.000060
-0.000053 -0.000059
-0.000052 -0.000058
-0.000059 -0.000056
-0.000052 -0.000055
-0.000051 -0.000054
-0.000053 -0.000052
-0.000048 -0.000051
-0.000047 -0.000050
-0.000047 -0.000048
-0.000043 -0.000047
-0.000042 -0.000045
-0.000048 -0.000044
-0.000042 -0.000043
-0.000041 -0.000041
-0.000038 -0.000040
-0.000037 -0.000038
-0.000034 -0.000037
-0.000039 -0.000036
-0.000036 -0.000034
-0.000034 -0.000033
-0.000029 -0.000031
-0.000031 -0.000030
-0.000029 -0.000029
-0.000025 -0.000027
-0.000024 -0.000026
-0.000027 -0.000024
-0.000019 -0.000023
-0.000021 -0.000022
-0.000019 -0.000020
-0.000023 -0.000019
-0.000017 -0.000017
-0.000019 -0.000016
-0.000017 -0.000015
-0.000013 -0.000013
-0.000013 -0.000012
-0.000009 -0.000010
-0.000008 -0.000009
-0.000004 -0.000007
-0.000008 -0.000006
-0.000005 -0.000005
-0.000002 -0.000003
-0.000003 -0.000002
-0.000001 -0.000000
0.000000 0.000001
0.000001 0.000002
0.000005 0.000004
0.000007 0.000005
0.000008 0.000007
0.000005 0.000008
0.000007 0.000009
0.000010 0.000011
0.000012 0.000012
0.000011 0.000014
0.000012 0.000015
0.000013 0.000016
0.000014 0.000018
0.000016 0.000019
0.000020 0.000021
0.000019 0.000022
0.000026 0.000023
0.000024 0.000025
0.000028 0.000026
0.000024 0.000027
0.000027 0.000029
0.000026 0.000030
0.000028 0.000031
0.000031 0.000033
0.000035 0.000034
0.000036 0.000035
0.000034 0.000037
0.000038 0.000038
0.000034 0.000039
0.000037 0.000041
0.000043 0.000042
0.000040 0.000043
0.000040 0.000045
0.000045 0.000046
0.000047 0.000047
0.000048 0.000049
0.000045 0.000050
0.000051 0.000051
0.000052 0.000053
0.000051 0.000054
0.000054 0.000055
0.000057 0.000056
0.000052 0.000058
0.000055 0.000059
0.000057 0.000060
0.000059 0.000061
0.000056 0.000063
0.000063 0.000064
0.000063 0.000065
0.000065 0.000066
0.000062 0.000068
0.000069 0.000069
0.000070 0.000070
0.000070 0.000071
0.000069 0.000072
0.000069 0.000074
0.000071 0.000075
0.000073 0.000076
0.000077 0.000077
0.000080 0.000078
0.000077 0.000079
0.000080 0.000081
0.000079 0.000082
0.000082 0.000083
0.000085 0.000084
0.000084 0.000085
0.000084 0.000086
0.000083 0.000087
0.000088 0.000088
0.000092 0.000089
0.000093 0.000091
0.000090 0.000092
0.000096 0.000093
0.000097 0.000094
0.000095 0.000095
0.000096 0.000096
0.000095 0.000097
0.000099 0.000098
0.000099 0.000099
0.000099 0.000100
0.000099 0.000101
0.000102 0.000102
0.000104 0.000103
0.000099 0.000104
0.000101 0.000105
0.000109 0.000106
0.000106 0.000107
0.000105 0.000108
0.000109 0.000109
0.000112 0.000110
0.000114 0.000110
0.000114 0.000111
0.000115 0.000112
0.000112 0.000113
0.000114 0.000114
0.000113 0.000115
0.000116 0.000116
0.000121 0.000117
0.000121 0.000118
0.000118 0.000118
0.000117 0.000119
0.000121 0.000120
0.000123 0.000121
0.000124 0.000122
0.000125 0.000122
0.000121 0.000123
0.000129 0.000124
0.000126 0.000125
0.000129 0.000125
0.000124 0.000126
0.000129 0.000127
0.000131 0.000128
0.000134 0.000128
0.000131 0.000129
0.000133 0.000130
0.000132 0.000130
0.000131 0.000131
0.000135 0.000132
0.000135 0.000132
0.000139 0.000133
0.000136 0.000134
0.000141 0.000134
0.000141 0.000135
0.000144 0.000136
0.000136 0.000136
0.000137 0.000137
0.000144 0.000137
0.000140 0.000138
0.000147 0.000138
0.000144 0.000139
0.000141 0.000140
0.000147 0.000140
0.000141 0.000141
0.000143 0.000141
0.000147 0.000142
0.000145 0.000142
0.000148 0.000143
0.000147 0.000143
0.000148 0.000143
0.000149 0.000144
0.000149 0.000144
0.000146 0.000145
0.000147 0.000145
0.000147 0.000146
0.000150 0.000146
0.000153 0.000146
0.000154 0.000147
0.000151 0.000147
0.000151 0.000147
0.000154 0.000148
0.000155 0.000148
0.000154 0.000148
0.000156 0.000149
0.000154 0.000149
0.000154 0.000149
0.000153 0.000150
0.000159 0.000150
0.000161 0.000150


==> figs/lis_plot_BP50_p033.dat <==
-0.000087 -0.000076
-0.000084 -0.000077
-0.000089 -0.000078
-0.000091 -0.000079
-0.000088 -0.000080
-0.000087 -0.000081
-0.000095 -0.000082
-0.000091 -0.000083
-0.000097 -0.000084
-0.000095 -0.000085
-0.000090 -0.000086
-0.000097 -0.000087
-0.000094 -0.000088
-0.000098 -0.000089
-0.000101 -0.000090
-0.000101 -0.000091
-0.000098 -0.000092
-0.000105 -0.000093
-0.000100 -0.000094
-0.000097 -0.000095
-0.000104 -0.000096
-0.000105 -0.000097
-0.000102 -0.000098
-0.000102 -0.000099
-0.000109 -0.000100
-0.000115 -0.000101
-0.000108 -0.000102
-0.000110 -0.000102
-0.000109 -0.000103
-0.000116 -0.000104
-0.000110 -0.000105
-0.000119 -0.000106
-0.000112 -0.000107
-0.000116 -0.000108
-0.000121 -0.000109
-0.000121 -0.000110
-0.000117 -0.000111
-0.000119 -0.000112
-0.000121 -0.000113
-0.000118 -0.000114
-0.000123 -0.000114
-0.000121 -0.000115
-0.000118 -0.000116
-0.000119 -0.000117
-0.000121 -0.000118
-0.000125 -0.000119
-0.000122 -0.000120
-0.000124 -0.000121
-0.000125 -0.000121
-0.000123 -0.000122
-0.000124 -0.000123
-0.000125 -0.000124
-0.000123 -0.000125
-0.000128 -0.000126
-0.000127 -0.000126
-0.000127 -0.000127
-0.000127 -0.000128
-0.000131 -0.000129
-0.000128 -0.000129
-0.000128 -0.000130
-0.000132 -0.000131
-0.000128 -0.000132
-0.000127 -0.000132
-0.000133 -0.000133
-0.000134 -0.000134
-0.000133 -0.000134
-0.000131 -0.000135
-0.000129 -0.000136
-0.000135 -0.000136
-0.000137 -0.000137
-0.000134 -0.000137
-0.000133 -0.000138
-0.000136 -0.000138
-0.000133 -0.000139
-0.000133 -0.000140
-0.000135 -0.000140
-0.000133 -0.000141
-0.000135 -0.000141
-0.000137 -0.000142
-0.000135 -0.000142
-0.000139 -0.000142
-0.000134 -0.000143
-0.000136 -0.000143
-0.000140 -0.000144
-0.000139 -0.000144
-0.000136 -0.000144
-0.000139 -0.000145
-0.000140 -0.000145
-0.000138 -0.000145
-0.000137 -0.000146
-0.000141 -0.000146
-0.000136 -0.000146
-0.000137 -0.000147
-0.000136 -0.000147
-0.000135 -0.000147
-0.000135 -0.000147
-0.000142 -0.000147
-0.000133 -0.000148
-0.000135 -0.000148
-0.000136 -0.000148
-0.000137 -0.000148
-0.000138 -0.000148
-0.000141 -0.000148
-0.000140 -0.000148
-0.000136 -0.000148
-0.000134 -0.000148
-0.000141 -0.000148
-0.000139 -0.000148
-0.000140 -0.000148
-0.000137 -0.000148
-0.000138 -0.000148
-0.000135 -0.000148
-0.000141 -0.000148
-0.000137 -0.000148
-0.000137 -0.000148
-0.000140 -0.000148
-0.000136 -0.000148
-0.000144 -0.000147
-0.000140 -0.000147
-0.000137 -0.000147
-0.000141 -0.000147
-0.000139 -0.000147
-0.000132 -0.000146
-0.000139 -0.000146
-0.000136 -0.000146
-0.000140 -0.000146
-0.000137 -0.000145
-0.000140 -0.000145
-0.000135 -0.000145
-0.000135 -0.000144
-0.000138 -0.000144
-0.000133 -0.000143
-0.000137 -0.000143
-0.000140 -0.000143
-0.000137 -0.000142
-0.000134 -0.000142
-0.000133 -0.000141
-0.000132 -0.000141
-0.000133 -0.000140
-0.000136 -0.000140
-0.000135 -0.000139
-0.000137 -0.000139
-0.000133 -0.000138
-0.000132 -0.000138
-0.000134 -0.000137
-0.000132 -0.000137
-0.000137 -0.000136
-0.000134 -0.000135
-0.000133 -0.000135
-0.000132 -0.000134
-0.000133 -0.000134
-0.000132 -0.000133
-0.000132 -0.000132
-0.000136 -0.000132
-0.000129 -0.000131
-0.000132 -0.000130
-0.000133 -0.000130
-0.000128 -0.000129
-0.000129 -0.000128
-0.000131 -0.000128
-0.000130 -0.000127
-0.000127 -0.000126
-0.000127 -0.000125
-0.000130 -0.000125
-0.000126 -0.000124
-0.000128 -0.000123
-0.000127 -0.000123
-0.000126 -0.000122
-0.000126 -0.000121
-0.000127 -0.000120
-0.000127 -0.000120
-0.000123 -0.000119
-0.000123 -0.000118
-0.000127 -0.000117
-0.000125 -0.000117
-0.000119 -0.000116
-0.000122 -0.000115
-0.000121 -0.000114
-0.000123 -0.000113
-0.000120 -0.000113
-0.000123 -0.000112
-0.000120 -0.000111
-0.000122 -0.000110
-0.000121 -0.000109
-0.000117 -0.000109
-0.000117 -0.000108
-0.000117 -0.000107
-0.000116 -0.000106
-0.000115 -0.000105
-0.000111 -0.000105
-0.000116 -0.000104
-0.000107 -0.000103
-0.000112 -0.000102
-0.000111 -0.000101
-0.000110 -0.000100
-0.000107 -0.000100
-0.000106 -0.000099
-0.000108 -0.000098
-0.000111 -0.000097
-0.000109 -0.000096
-0.000107 -0.000096
-0.000104 -0.000095
-0.000102 -0.000094
-0.000100 -0.000093
-0.000101 -0.000092
-0.000101 -0.000091
-0.000096 -0.000091
-0.000101 -0.000090
-0.000097 -0.000089
-0.000092 -0.000088
-0.000094 -0.000087
-0.000094 -0.000086
-0.000089 -0.000086
-0.000098 -0.000085
-0.000095 -0.000084
-0.000090 -0.000083
-0.000087 -0.000082
-0.000093 -0.000081
-0.000091 -0.000080
-0.000086 -0.000079
-0.000082 -0.000079
-0.000082 -0.000078
-0.000087 -0.000077
-0.000081 -0.000076
-0.000078 -0.000075
-0.000081 -0.000074
-0.000077 -0.000073
-0.000080 -0.000072
-0.000070 -0.000071
-0.000073 -0.000070
-0.000076 -0.000070
-0.000071 -0.000069
-0.000075 -0.000068
-0.000070 -0.000067
-0.000070 -0.000066
-0.000066 -0.000065
-0.000065 -0.000064
-0.000066 -0.000063
-0.000065 -0.000062
-0.000064 -0.000061
-0.000064 -0.000060
-0.000061 -0.000059
-0.000057 -0.000058
-0.000056 -0.000057
-0.000062 -0.000056
-0.000053 -0.000055
-0.000055 -0.000054
-0.000054 -0.000053
-0.000049 -0.000052
-0.000051 -0.000051
-0.000050 -0.000050
-0.000049 -0.000049
-0.000050 -0.000048
-0.000046 -0.000047
-0.000043 -0.000046
-0.000040 -0.000045
-0.000039 -0.000044
-0.000037 -0.000043
-0.000037 -0.000042
-0.000038 -0.000041
-0.000039 -0.000040
-0.000036 -0.000039
-0.000033 -0.000038
-0.000032 -0.000037
-0.000032 -0.000036
-0.000026 -0.000035
-0.000032 -0.000034
-0.000029 -0.000033
-0.000023 -0.000031
-0.000024 -0.000030
-0.000021 -0.000029
-0.000024 -0.000028
-0.000021 -0.000027
-0.000017 -0.000026
-0.000016 -0.000025
-0.000019 -0.000024
-0.000018 -0.000022
-0.000012 -0.000021
-0.000013 -0.000020
-0.000016 -0.000019
-0.000010 -0.000018
-0.000007 -0.000017
-0.000005 -0.000015
-0.000004 -0.000014
-0.000006 -0.000013
-0.000007 -0.000012
-0.000006 -0.000011
-0.000004 -0.000009
-0.000005 -0.000008
-0.000006 -0.000007
0.000000 -0.000006
-0.000001 -0.000005
0.000002 -0.000003
0.000001 -0.000002
0.000005 -0.000001
0.000001 0.000000
0.000008 0.000002
0.000006 0.000003
0.000007 0.000004
0.000008 0.000005
0.000011 0.000006
0.000006 0.000008
0.000013 0.000009
0.000012 0.000010
0.000016 0.000011
0.000016 0.000013
0.000012 0.000014
0.000016 0.000015
0.000015 0.000016
0.000018 0.000018
0.000023 0.000019
0.000025 0.000020
0.000024 0.000021
0.000022 0.000022
0.000023 0.000024
0.000023 0.000025
0.000023 0.000026
0.000033 0.000027
0.000024 0.000028
0.000026 0.000030
0.000030 0.000031
0.000033 0.000032
0.000033 0.000033
0.000034 0.000034
0.000028 0.000035
0.000036 0.000036
0.000037 0.000038
0.000041 0.000039
0.000040 0.000040
0.000036 0.000041
0.000041 0.000042
0.000043 0.000043
0.000045 0.000044
0.000045 0.000045
0.000045 0.000046
0.000045 0.000048
0.000049 0.000049
0.000045 0.000050
0.000050 0.000051
0.000047 0.000052
0.000052 0.000053
0.000058 0.000054
0.000056 0.000055
0.000052 0.000056
0.000058 0.000057
0.000058 0.000058
0.000062 0.000059
0.000059 0.000060
0.000061 0.000061
0.000059 0.000062
0.000057 0.000063
0.000063 0.000064
0.000060 0.000065
0.000067 0.000066
0.000067 0.000067
0.000072 0.000068
0.000070 0.000069
0.000069 0.000070
0.000071 0.000071
0.000068 0.000072
0.000067 0.000073
0.000072 0.000074
0.000075 0.000075
0.000073 0.000076
0.000075 0.000077
0.000076 0.000077
0.000080 0.000078
0.000076 0.000079
0.000081 0.000080
0.000083 0.000081
0.000083 0.000082
0.000083 0.000083
0.000085 0.000084
0.000083 0.000085
0.000083 0.000085
0.000083 0.000086
0.000086 0.000087
0.000089 0.000088
0.000085 0.000089
0.000088 0.000090
0.000090 0.000091
0.000092 0.000091
0.000093 0.000092
0.000092 0.000093
0.000094 0.000094
0.000097 0.000095
0.000094 0.000095
0.000093 0.000096
0.000098 0.000097
0.000100 0.000098
0.000095 0.000098
0.000101 0.000099
0.000102 0.000100
0.000101 0.000101
0.000099 0.000102
0.000102 0.000102
0.000108 0.000103
0.000103 0.000104
0.000103 0.000104
0.000104 0.000105
0.000111 0.000106
0.000107 0.000107
0.000108 0.000107
0.000107 0.000108
0.000109 0.000109
0.000106 0.000109
0.000110 0.000110
0.000111 0.000111
0.000115 0.000111
0.000117 0.000112
0.000116 0.000113
0.000114 0.000113
0.000114 0.000114
0.000118 0.000115
0.000118 0.000115
0.000119 0.000116
0.000119 0.000116
0.000117 0.000117
0.000116 0.000118
0.000119 0.000118
0.000120 0.000119
0.000122 0.000119
0.000124 0.000120
0.000125 0.000120
0.000123 0.000121
0.000122 0.000122
0.000126 0.000122
0.000124 0.000123
0.000126 0.000123
0.000129 0.000124
0.000128 0.000124
0.000130 0.000125
0.000126 0.000125
0.000126 0.000126
0.000125 0.000126
0.000126 0.000127
0.000128 0.000127
0.000133 0.000128
0.000132 0.000128
0.000133 0.000129
0.000132 0.000129
0.000133 0.000130
0.000132 0.000130
0.000135 0.000131
0.000135 0.000131
0.000133 0.000132
0.000130 0.000132
0.000138 0.000132
0.000138 0.000133
0.000135 0.000133
0.000137 0.000134
0.000137 0.000134
0.000135 0.000135
0.000137 0.000135
0.000141 0.000135
0.000140 0.000136
0.000136 0.000136
0.000140 0.000137
0.000139 0.000137
0.000137 0.000137
0.000138 0.000138
0.000140 0.000138
0.000138 0.000138
0.000145 0.000139
0.000142 0.000139
0.000141 0.000139
0.000143 0.000140
0.000146 0.000140
0.000139 0.000140
0.000145 0.000141
0.000142 0.000141
0.000142 0.000141
0.000142 0.000141
0.000143 0.000142
0.000145 0.000142
0.000143 0.000142
0.000141 0.000142
0.000146 0.000143
0.000145 0.000143
0.000141 0.000143
0.000142 0.000143
0.000147 0.000144
0.000143 0.000144
0.000143 0.000144
0.000148 0.000144
0.000147 0.000144
0.000149 0.000145
0.000149 0.000145
0.000153 0.000145
0.000142 0.000145
0.000146 0.000145
0.000147 0.000145
0.000148 0.000145
0.000150 0.000145
0.000146 0.000146
0.000143 0.000146
0.000147 0.000146
0.000143 0.000146
0.000144 0.000146
0.000147 0.000146
0.000146 0.000146
0.000147 0.000146
0.000149 0.000146
0.000148 0.000146
0.000146 0.000146
0.000146 0.000146
0.000149 0.000146
0.000146 0.000146
0.000146 0.000146
0.000146 0.000146
0.000145 0.000146
0.000151 0.000146
0.000145 0.000146
0.000142 0.000146
0.000145 0.000146
0.000148 0.000146
0.000146 0.000146
0.000145 0.000146
0.000145 0.000146
0.000148 0.000146
0.000141 0.000146
0.000146 0.000145
0.000143 0.000145
0.000143 0.000145
0.000145 0.000145
0.000141 0.000145
0.000140 0.000145
0.000142 0.000145
0.000140 0.000144
0.000142 0.000144
0.000145 0.000144
0.000143 0.000144
0.000143 0.000143
0.000142 0.000143
0.000140 0.000143
0.000139 0.000143
0.000137 0.000142
0.000139 0.000142
0.000138 0.000142
0.000140 0.000142
0.000136 0.000141
0.000142 0.000141
0.000140 0.000141
0.000139 0.000140
0.000135 0.000140
0.000135 0.000140
0.000134 0.000139
0.000137 0.000139
0.000136 0.000139
0.000129 0.000138
0.000136 0.000138
0.000132 0.000137
0.000133 0.000137
0.000128 0.000136
0.000130 0.000136
0.000134 0.000135
0.000132 0.000135
0.000130 0.000135
0.000131 0.000134
0.000130 0.000134
0.000128 0.000133
0.000125 0.000132
0.000126 0.000132
0.000123 0.000131
0.000128 0.000131
0.000122 0.000130
0.000125 0.000130
0.000124 0.000129
0.000125 0.000128
0.000120 0.000128
0.000122 0.000127
0.000118 0.000127
0.000124 0.000126
0.000118 0.000125
0.000119 0.000125
0.000116 0.000124
0.000118 0.000123
0.000116 0.000122
0.000112 0.000122
0.000114 0.000121
0.000115 0.000120
0.000115 0.000119
0.000112 0.000119
0.000109 0.000118
0.000111 0.000117
0.000111 0.000116
0.000114 0.000116
0.000113 0.000115
0.000107 0.000114
0.000110 0.000113
0.000106 0.000112
0.000105 0.000111
0.000106 0.000111
0.000108 0.000110
0.000103 0.000109
0.000100 0.000108
0.000099 0.000107
0.000099 0.000106
0.000101 0.000105
0.000096 0.000104
0.000098 0.000103
0.000095 0.000102
0.000097 0.000101
0.000095 0.000100
0.000097 0.000099
0.000093 0.000098
0.000093 0.000097
0.000092 0.000097
0.000092 0.000096
0.000087 0.000095
0.000090 0.000093
0.000088 0.000092
0.000090 0.000091
0.000091 0.000090
0.000088 0.000089
0.000086 0.000088
0.000081 0.000087
0.000084 0.000086
0.000080 0.000085
0.000081 0.000084
0.000081 0.000083
0.000076 0.000082
0.000079 0.000081
0.000075 0.000080
0.000080 0.000079
0.000076 0.000078
0.000071 0.000076
0.000075 0.000075
0.000073 0.000074
0.000070 0.000073
0.000070 0.000072
0.000070 0.000071
0.000067 0.000070
0.000069 0.000069
0.000066 0.000067
0.000068 0.000066
0.000064 0.000065
0.000064 0.000064
0.000065 0.000063
0.000063 0.000062
0.000061 0.000060
0.000061 0.000059
0.000060 0.000058
0.000056 0.000057
0.000058 0.000056
0.000055 0.000055
0.000056 0.000053
0.000051 0.000052
0.000053 0.000051
0.000052 0.000050
0.000053 0.000049
0.000047 0.000048
0.000051 0.000046
0.000045 0.000045
0.000048 0.000044
0.000046 0.000043
0.000043 0.000042
0.000038 0.000040
0.000044 0.000039
0.000043 0.000038
0.000039 0.000037
0.000045 0.000036
0.000039 0.000034
0.000036 0.000033
0.000040 0.000032
0.000038 0.000031
0.000033 0.000030
0.000033 0.000029
0.000033 0.000027
0.000031 0.000026
0.000032 0.000025
0.000030 0.000024
0.000023 0.000023
0.000028 0.000022
0.000029 0.000020
0.000026 0.000019
0.000020 0.000018
0.000018 0.000017
0.000019 0.000016
0.000018 0.000015
0.000017 0.000013
0.000018 0.000012
0.000019 0.000011
0.000018 0.000010
0.000015 0.000009
0.000014 0.000008
0.000014 0.000007
0.000012 0.000005
0.000010 0.000004
0.000009 0.000003
0.000012 0.000002
0.000004 0.000001
0.000003 -0.000000
0.000004 -0.000001
0.000005 -0.000002
0.000003 -0.000003
0.000003 -0.000005
0.000002 -0.000006
-0.000001 -0.000007
-0.000001 -0.000008
-0.000001 -0.000009
-0.000007 -0.000010
-0.000008 -0.000011
-0.000008 -0.000012
-0.000003 -0.000013
-0.000004 -0.000014
-0.000012 -0.000015
-0.000010 -0.000016
-0.000009 -0.000017
-0.000015 -0.000019
-0.000015 -0.000020
-0.000016 -0.000021
-0.000018 -0.000022
-0.000016 -0.000023
-0.000017 -0.000024
-0.000018 -0.000025
-0.000020 -0.000026
-0.000017 -0.000027
-0.000018 -0.000028
-0.000024 -0.000029
-0.000026 -0.000030
-0.000028 -0.000031
-0.000024 -0.000032
-0.000029 -0.000033
-0.000027 -0.000034
-0.000032 -0.000035
-0.000037 -0.000036
-0.000032 -0.000037
-0.000036 -0.000038
-0.000036 -0.000039
-0.000038 -0.000040
-0.000039 -0.000041
-0.000041 -0.000042
-0.000040 -0.000043
-0.000044 -0.000044
-0.000045 -0.000045
-0.000046 -0.000046
-0.000046 -0.000047
-0.000044 -0.000048
-0.000049 -0.000049
-0.000045 -0.000050
-0.000051 -0.000051
-0.000053 -0.000052
-0.000055 -0.000053
-0.000057 -0.000054
-0.000059 -0.000055
-0.000052 -0.000056
-0.000057 -0.000056
-0.000062 -0.000057
-0.000058 -0.000058
-0.000065 -0.000059
-0.000064 -0.000060
-0.000068 -0.000061
-0.000066 -0.000062
-0.000070 -0.000063
-0.000071 -0.000064
-0.000074 -0.000065
-0.000070 -0.000066
-0.000074 -0.000067
-0.000074 -0.000068
-0.000077 -0.000069
-0.000070 -0.000070
-0.000075 -0.000071
-0.000079 -0.000072
-0.000078 -0.000073
-0.000079 -0.000074
-0.000079 -0.000074
-0.000077 -0.000075
-0.000081 -0.000076
-0.000083 -0.000077
-0.000081 -0.000078
-0.000084 -0.000079
-0.000090 -0.000080
-0.000086 -0.000081
-0.000094 -0.000082
-0.000091 -0.000083
-0.000090 -0.000084
-0.000087 -0.000085
-0.000090 -0.000086
-0.000095 -0.000087
-0.000100 -0.000088
-0.000095 -0.000089
-0.000102 -0.000090
-0.000097 -0.000091
-0.000094 -0.000092
-0.000096 -0.000093
-0.000102 -0.000094
-0.000101 -0.000095
-0.000102 -0.000095
-0.000102 -0.000096
-0.000102 -0.000097
-0.000106 -0.000098
-0.000105 -0.000099
-0.000103 -0.000100
-0.000102 -0.000101
-0.000111 -0.000102
-0.000111 -0.000103
-0.000105 -0.000104
-0.000112 -0.000105
-0.000112 -0.000105
-0.000114 -0.000106
-0.000111 -0.000107
-0.000115 -0.000108
-0.000115 -0.000109
-0.000117 -0.000110
-0.000118 -0.000111
-0.000122 -0.000112
-0.000114 -0.000112
-0.000118 -0.000113
-0.000118 -0.000114
-0.000118 -0.000115
-0.000123 -0.000116
-0.000122 -0.000117
-0.000120 -0.000117
-0.000119 -0.000118
-0.000122 -0.000119
-0.000122 -0.000120
-0.000123 -0.000121
-0.000125 -0.000121
-0.000126 -0.000122
-0.000124 -0.000123
-0.000126 -0.000124
-0.000129 -0.000124
-0.000126 -0.000125
-0.000130 -0.000126
-0.000130 -0.000127
-0.000126 -0.000127
-0.000129 -0.000128
-0.000124 -0.000129
-0.000126 -0.000129
-0.000126 -0.000130
-0.000126 -0.000131
-0.000129 -0.000131
-0.000131 -0.000132
-0.000131 -0.000133
-0.000136 -0.000133
-0.000132 -0.000134
-0.000133 -0.000134
-0.000133 -0.000135
-0.000130 -0.000136
-0.000132 -0.000136
-0.000137 -0.000137
-0.000134 -0.000137
-0.000133 -0.000138
-0.000135 -0.000138
-0.000140 -0.000139
-0.000134 -0.000139
-0.000135 -0.000140
-0.000136 -0.000140
-0.000135 -0.000140
-0.000134 -0.000141
-0.000137 -0.000141
-0.000136 -0.000142
-0.000139 -0.000142
-0.000139 -0.000142
-0.000132 -0.000143
-0.000137 -0.000143
-0.000138 -0.000143
-0.000136 -0.000144
-0.000139 -0.000144
-0.000138 -0.000144
-0.000139 -0.000144
-0.000138 -0.000145
-0.000137 -0.000145
-0.000140 -0.000145
-0.000141 -0.000145
-0.000141 -0.000145
-0.000141 -0.000146
-0.000140 -0.000146
-0.000134 -0.000146
-0.000141 -0.000146
-0.000141 -0.000146
-0.000136 -0.000146
-0.000136 -0.000146
-0.000142 -0.000146
-0.000137 -0.000146
-0.000138 -0.000146
-0.000141 -0.000146
-0.000140 -0.000146
-0.000139 -0.000146
-0.000140 -0.000146
-0.000136 -0.000146
-0.000140 -0.000146
-0.000140 -0.000146
-0.000139 -0.000146
-0.000138 -0.000146
-0.000136 -0.000146
-0.000139 -0.000146
-0.000140 -0.000146
-0.000142 -0.000145
-0.000139 -0.000145
-0.000141 -0.000145
-0.000136 -0.000145
-0.000138 -0.000145
-0.000136 -0.000144
-0.000135 -0.000144
-0.000136 -0.000144
-0.000134 -0.000144
-0.000138 -0.000143
-0.000137 -0.000143
-0.000136 -0.000143
-0.000134 -0.000142
-0.000138 -0.000142
-0.000137 -0.000142
-0.000135 -0.000141
-0.000136 -0.000141
-0.000136 -0.000141
-0.000139 -0.000140
-0.000134 -0.000140
-0.000133 -0.000139
-0.000137 -0.000139
-0.000132 -0.000138
-0.000135 -0.000138
-0.000135 -0.000137
-0.000133 -0.000137
-0.000134 -0.000136
-0.000136 -0.000136
-0.000134 -0.000135
-0.000136 -0.000135
-0.000135 -0.000134
-0.000132 -0.000134
-0.000132 -0.000133
-0.000131 -0.000132
-0.000132 -0.000132
-0.000133 -0.000131
-0.000131 -0.000131
-0.000128 -0.000130
-0.000132 -0.000129
-0.000128 -0.000129
-0.000129 -0.000128
-0.000129 -0.000127
-0.000125 -0.000127
-0.000124 -0.000126
-0.000127 -0.000125
-0.000128 -0.000125
-0.000126 -0.000124
-0.000128 -0.000123
-0.000128 -0.000123
-0.000127 -0.000122
-0.000127 -0.000121
-0.000122 -0.000120
-0.000124 -0.000120
-0.000124 -0.000119
-0.000123 -0.000118
-0.000127 -0.000118
-0.000120 -0.000117
-0.000120 -0.000116
-0.000119 -0.000115
-0.000123 -0.000115
-0.000121 -0.000114
-0.000121 -0.000113
-0.000120 -0.000112
-0.000117 -0.000111
-0.000124 -0.000111
-0.000117 -0.000110
-0.000117 -0.000109
-0.000113 -0.000108
-0.000116 -0.000107
-0.000114 -0.000107
-0.000115 -0.000106
-0.000113 -0.000105
-0.000109 -0.000104
-0.000110 -0.000103
-0.000110 -0.000103
-0.000111 -0.000102
-0.000102 -0.000101
-0.000110 -0.000100
-0.000110 -0.000099
-0.000103 -0.000098
-0.000102 -0.000098
-0.000104 -0.000097
-0.000104 -0.000096
-0.000102 -0.000095
-0.000106 -0.000094
-0.000096 -0.000093
-0.000098 -0.000093
-0.000099 -0.000092
-0.000095 -0.000091
-0.000097 -0.000090
-0.000096 -0.000089
-0.000095 -0.000088
-0.000094 -0.000088
-0.000095 -0.000087
-0.000095 -0.000086
-0.000091 -0.000085
-0.000089 -0.000084
-0.000091 -0.000083
-0.000087 -0.000082
-0.000086 -0.000081
-0.000086 -0.000080
-0.000083 -0.000079
-0.000077 -0.000079
-0.000088 -0.000078
-0.000080 -0.000077
-0.000080 -0.000076
-0.000078 -0.000075
-0.000077 -0.000074
-0.000081 -0.000073
-0.000076 -0.000072
-0.000078 -0.000071


==> figs/nl_forc_meas.dat <==
46.759946 -0.000401
45.185863 -0.000379
43.332017 -0.000360
41.729216 -0.000358
39.810661 -0.000363
38.404556 -0.000361
36.981987 -0.000341
35.277415 -0.000313
33.753027 -0.000296
32.140116 -0.000277
30.510540 -0.000272
28.713580 -0.000267
27.143127 -0.000261
25.824390 -0.000269
24.254934 -0.000268
22.762723 -0.000263
21.059798 -0.000239
19.529501 -0.000212
18.111373 -0.000183
16.371880 -0.000154
14.984262 -0.000129
13.169211 -0.000113
11.892617 -0.000123
10.096507 -0.000135
8.731557 -0.000141
7.386897 -0.000120
5.866993 -0.000097
4.319125 -0.000077
2.786411 -0.000058
1.561221 -0.000027
0.000000 0.000000
-1.506143 0.000025
-2.952311 0.000026
-4.361955 0.000039
-6.040352 0.000061
-7.629270 0.000067
-9.013130 0.000080
-10.254577 0.000096
-11.885445 0.000116
-13.390921 0.000147
-14.860189 0.000157
-16.218300 0.000164
-17.973358 0.000189
-19.334791 0.000227
-21.011625 0.000257
-22.488344 0.000287
-23.956362 0.000311
-25.491555 0.000337
-26.982656 0.000342
-28.186891 0.000343
-29.871127 0.000347
-31.405395 0.000376
-32.750208 0.000400
-34.132507 0.000420
-35.721420 0.000442
-37.167420 0.000467
-38.538548 0.000495
-39.954906 0.000516
-41.496398 0.000524
-42.777567 0.000543
-44.470892 0.000581


==> figs/nl_forc_meas_n.dat <==
46.759946 -0.000430
45.185863 -0.000415
43.332017 -0.000398
41.729216 -0.000384
39.810661 -0.000366
38.404556 -0.000353
36.981987 -0.000340
35.277415 -0.000324
33.753027 -0.000310
32.140116 -0.000295
30.510540 -0.000280
28.713580 -0.000264
27.143127 -0.000250
25.824390 -0.000237
24.254934 -0.000223
22.762723 -0.000209
21.059798 -0.000194
19.529501 -0.000180
18.111373 -0.000167
16.371880 -0.000151
14.984262 -0.000138
13.169211 -0.000121
11.892617 -0.000109
10.096507 -0.000093
8.731557 -0.000080
7.386897 -0.000068
5.866993 -0.000054
4.319125 -0.000040
2.786411 -0.000026
1.561221 -0.000014
0.000000 0.000000


==> figs/nl_forc_meas_n0.dat <==
46.759946 -0.000580
38.404556 -0.000476
30.510540 -0.000378
22.762723 -0.000282
14.984262 -0.000186
7.386897 -0.000092
0.000000 0.000000


==> figs/nl_forc_meas_p.dat <==
0.000000 0.000000
-1.506143 0.000019
-2.952311 0.000037
-4.361955 0.000054
-6.040352 0.000075
-7.629270 0.000095
-9.013130 0.000112
-10.254577 0.000127
-11.885445 0.000147
-13.390921 0.000166
-14.860189 0.000184
-16.218300 0.000201
-17.973358 0.000223
-19.334791 0.000240
-21.011625 0.000261
-22.488344 0.000279
-23.956362 0.000297
-25.491555 0.000316
-26.982656 0.000335
-28.186891 0.000350
-29.871127 0.000371
-31.405395 0.000390
-32.750208 0.000406
-34.132507 0.000423
-35.721420 0.000443
-37.167420 0.000461
-38.538548 0.000478
-39.954906 0.000496
-41.496398 0.000515
-42.777567 0.000531
-44.470892 0.000552


==> figs/nl_forc_meas_p0.dat <==
0.000000 0.000000
-7.629270 0.000070
-14.860189 0.000137
-22.488344 0.000207
-29.871127 0.000275
-37.167420 0.000342
-44.470892 0.000409


==> figs/save_data.txt <==
xlis = branchpoint.stream1(5,1:1000)-mean(branchpoint.stream1(5,1:5000))
xilis = branchpoint.stream1(6,1:1000)-mean(branchpoint.stream1(6,1:5000))

fileID = fopen('lis_plot_BP30_nl_forw.dat','w');
formatSpec = '%f %f\n';
len = length(xlis);
for ii = 1:len
fprintf(fileID,formatSpec,[xlis(ii),xilis(ii)]);
end
fclose(fileID);

tv = (1:2000)/10000;
xt = branchpoint.stream1(5,1:2000)-mean(branchpoint.stream1(5,1:5000))
xit = branchpoint.stream1(6,1:2000)-mean(branchpoint.stream1(6,1:5000))

fileID = fopen('time_histx_BP30_nl_forw.dat','w');
formatSpec = '%f %f\n';
len = length(xt);
for ii = 1:len
fprintf(fileID,formatSpec,[tv(ii),xt(ii)]);
end
fclose(fileID);

fileID = fopen('time_histxi_BP30_nl_forw.dat','w');
formatSpec = '%f %f\n';
len = length(xt);
for ii = 1:len
fprintf(fileID,formatSpec,[tv(ii),xit(ii)]);
end
fclose(fileID);

==> figs/time_hist_BP30_nl_forw.dat <==
0.000158 0.000190
0.000159 0.000191
0.000163 0.000191
0.000159 0.000192
0.000165 0.000193
0.000163 0.000193
0.000164 0.000193
0.000160 0.000194
0.000166 0.000194
0.000167 0.000195
0.000163 0.000195
0.000162 0.000196
0.000163 0.000196
0.000163 0.000196
0.000163 0.000197
0.000158 0.000197
0.000162 0.000197
0.000163 0.000197
0.000163 0.000198
0.000162 0.000198
0.000161 0.000198
0.000158 0.000198
0.000162 0.000198
0.000158 0.000198
0.000162 0.000198
0.000161 0.000199
0.000162 0.000199
0.000165 0.000199
0.000158 0.000199
0.000158 0.000199
0.000168 0.000199
0.000158 0.000199
0.000163 0.000199
0.000157 0.000198
0.000153 0.000198
0.000158 0.000198
0.000155 0.000198
0.000164 0.000198
0.000157 0.000198
0.000160 0.000198
0.000156 0.000197
0.000154 0.000197
0.000155 0.000197
0.000154 0.000196
0.000156 0.000196
0.000154 0.000196
0.000157 0.000195
0.000157 0.000195
0.000151 0.000195
0.000152 0.000194
0.000151 0.000194
0.000153 0.000193
0.000154 0.000193
0.000148 0.000192
0.000146 0.000192
0.000151 0.000191
0.000148 0.000191
0.000148 0.000190
0.000148 0.000190
0.000146 0.000189
0.000147 0.000188
0.000145 0.000188
0.000146 0.000187
0.000144 0.000186
0.000142 0.000185
0.000140 0.000185
0.000143 0.000184
0.000147 0.000183
0.000142 0.000182
0.000141 0.000181
0.000139 0.000180
0.000141 0.000179
0.000138 0.000178
0.000139 0.000178
0.000139 0.000177
0.000137 0.000176
0.000138 0.000175
0.000138 0.000174
0.000134 0.000172
0.000131 0.000171
0.000128 0.000170
0.000134 0.000169
0.000130 0.000168
0.000132 0.000167
0.000128 0.000166
0.000130 0.000165
0.000128 0.000163
0.000130 0.000162
0.000123 0.000161
0.000125 0.000160
0.000123 0.000158
0.000118 0.000157
0.000124 0.000156
0.000125 0.000155
0.000119 0.000153
0.000117 0.000152
0.000115 0.000150
0.000114 0.000149
0.000115 0.000148
0.000112 0.000146
0.000114 0.000145
0.000114 0.000143
0.000109 0.000142
0.000116 0.000140
0.000107 0.000139
0.000106 0.000137
0.000104 0.000136
0.000111 0.000134
0.000106 0.000132
0.000106 0.000131
0.000103 0.000129
0.000103 0.000128
0.000101 0.000126
0.000100 0.000124
0.000101 0.000123
0.000102 0.000121
0.000093 0.000119
0.000097 0.000117
0.000098 0.000116
0.000094 0.000114
0.000095 0.000112
0.000094 0.000110
0.000091 0.000109
0.000087 0.000107
0.000087 0.000105
0.000084 0.000103
0.000090 0.000101
0.000085 0.000100
0.000083 0.000098
0.000082 0.000096
0.000080 0.000094
0.000076 0.000092
0.000080 0.000090
0.000079 0.000088
0.000073 0.000086
0.000071 0.000085
0.000078 0.000083
0.000076 0.000081
0.000069 0.000079
0.000071 0.000077
0.000070 0.000075
0.000065 0.000073
0.000073 0.000071
0.000065 0.000069
0.000061 0.000067
0.000063 0.000065
0.000060 0.000063
0.000059 0.000061
0.000058 0.000059
0.000056 0.000057
0.000057 0.000055
0.000057 0.000053
0.000051 0.000051
0.000050 0.000049
0.000054 0.000047
0.000046 0.000045
0.000048 0.000043
0.000045 0.000041
0.000043 0.000039
0.000043 0.000037
0.000043 0.000035
0.000039 0.000033
0.000034 0.000030
0.000039 0.000028
0.000031 0.000026
0.000034 0.000024
0.000032 0.000022
0.000030 0.000020
0.000027 0.000018
0.000033 0.000016
0.000021 0.000014
0.000028 0.000012
0.000027 0.000010
0.000023 0.000008
0.000020 0.000006
0.000021 0.000004
0.000019 0.000002
0.000021 -0.000000
0.000015 -0.000002
0.000016 -0.000004
0.000010 -0.000006
0.000010 -0.000008
0.000009 -0.000010
0.000003 -0.000012
0.000012 -0.000014
0.000004 -0.000016
-0.000003 -0.000018
0.000001 -0.000020
-0.000002 -0.000022
-0.000003 -0.000024
-0.000003 -0.000026
-0.000004 -0.000028
-0.000006 -0.000030
-0.000008 -0.000032
-0.000006 -0.000034
-0.000011 -0.000036
-0.000010 -0.000038
-0.000013 -0.000040
-0.000016 -0.000042
-0.000018 -0.000044
-0.000015 -0.000046
-0.000017 -0.000047
-0.000022 -0.000049
-0.000021 -0.000051
-0.000024 -0.000053
-0.000022 -0.000055
-0.000026 -0.000057
-0.000026 -0.000059
-0.000027 -0.000060
-0.000032 -0.000062
-0.000037 -0.000064
-0.000039 -0.000066
-0.000036 -0.000067
-0.000033 -0.000069
-0.000039 -0.000071
-0.000039 -0.000073
-0.000041 -0.000074
-0.000040 -0.000076
-0.000046 -0.000078
-0.000045 -0.000080
-0.000046 -0.000081
-0.000050 -0.000083
-0.000050 -0.000084
-0.000054 -0.000086
-0.000056 -0.000088
-0.000056 -0.000089
-0.000057 -0.000091
-0.000061 -0.000093
-0.000060 -0.000094
-0.000061 -0.000096
-0.000062 -0.000097
-0.000065 -0.000099
-0.000072 -0.000100
-0.000067 -0.000102
-0.000069 -0.000103
-0.000071 -0.000105
-0.000070 -0.000106
-0.000072 -0.000107
-0.000079 -0.000109
-0.000073 -0.000110
-0.000073 -0.000112
-0.000081 -0.000113
-0.000078 -0.000114
-0.000080 -0.000116
-0.000080 -0.000117
-0.000085 -0.000118
-0.000087 -0.000120
-0.000087 -0.000121
-0.000091 -0.000122
-0.000094 -0.000123
-0.000086 -0.000124
-0.000090 -0.000126
-0.000096 -0.000127
-0.000095 -0.000128
-0.000097 -0.000129
-0.000096 -0.000130
-0.000100 -0.000131
-0.000105 -0.000132
-0.000100 -0.000134
-0.000103 -0.000135
-0.000104 -0.000136
-0.000104 -0.000137
-0.000109 -0.000138
-0.000108 -0.000139
-0.000112 -0.000140
-0.000112 -0.000141
-0.000113 -0.000142
-0.000113 -0.000142
-0.000110 -0.000143
-0.000116 -0.000144
-0.000114 -0.000145
-0.000117 -0.000146
-0.000121 -0.000147
-0.000117 -0.000148
-0.000125 -0.000148
-0.000125 -0.000149
-0.000125 -0.000150
-0.000128 -0.000151
-0.000128 -0.000151
-0.000124 -0.000152
-0.000129 -0.000153
-0.000131 -0.000153
-0.000132 -0.000154
-0.000131 -0.000155
-0.000130 -0.000155
-0.000133 -0.000156
-0.000131 -0.000156
-0.000134 -0.000157
-0.000136 -0.000157
-0.000133 -0.000158
-0.000132 -0.000158
-0.000135 -0.000159
-0.000137 -0.000159
-0.000140 -0.000160
-0.000139 -0.000160
-0.000138 -0.000161
-0.000143 -0.000161
-0.000139 -0.000161
-0.000139 -0.000162
-0.000140 -0.000162
-0.000144 -0.000162
-0.000144 -0.000163
-0.000143 -0.000163
-0.000141 -0.000163
-0.000148 -0.000164
-0.000144 -0.000164
-0.000146 -0.000164
-0.000145 -0.000164
-0.000144 -0.000164
-0.000148 -0.000165
-0.000148 -0.000165
-0.000147 -0.000165
-0.000149 -0.000165
-0.000146 -0.000165
-0.000148 -0.000165
-0.000147 -0.000165
-0.000149 -0.000165
-0.000153 -0.000165
-0.000155 -0.000165
-0.000151 -0.000165
-0.000154 -0.000165
-0.000153 -0.000165
-0.000152 -0.000165
-0.000155 -0.000165
-0.000152 -0.000165
-0.000157 -0.000165
-0.000156 -0.000165
-0.000154 -0.000165
-0.000155 -0.000165
-0.000159 -0.000164
-0.000159 -0.000164
-0.000159 -0.000164
-0.000158 -0.000164
-0.000156 -0.000164
-0.000160 -0.000163
-0.000159 -0.000163
-0.000160 -0.000163
-0.000161 -0.000163
-0.000157 -0.000162
-0.000158 -0.000162
-0.000161 -0.000162
-0.000159 -0.000162
-0.000163 -0.000161
-0.000159 -0.000161
-0.000161 -0.000161
-0.000162 -0.000160
-0.000161 -0.000160
-0.000161 -0.000159
-0.000162 -0.000159
-0.000161 -0.000159
-0.000163 -0.000158
-0.000161 -0.000158
-0.000161 -0.000157
-0.000161 -0.000157
-0.000163 -0.000156
-0.000160 -0.000156
-0.000165 -0.000155
-0.000161 -0.000155
-0.000163 -0.000154
-0.000160 -0.000154
-0.000166 -0.000153
-0.000160 -0.000153
-0.000163 -0.000152
-0.000166 -0.000152
-0.000163 -0.000151
-0.000164 -0.000151
-0.000163 -0.000150
-0.000161 -0.000149
-0.000163 -0.000149
-0.000161 -0.000148
-0.000165 -0.000148
-0.000163 -0.000147
-0.000168 -0.000146
-0.000163 -0.000146
-0.000164 -0.000145
-0.000164 -0.000144
-0.000163 -0.000144
-0.000161 -0.000143
-0.000164 -0.000142
-0.000163 -0.000142
-0.000164 -0.000141
-0.000166 -0.000140
-0.000166 -0.000140
-0.000162 -0.000139
-0.000166 -0.000138
-0.000163 -0.000138
-0.000164 -0.000137
-0.000164 -0.000136
-0.000163 -0.000136
-0.000166 -0.000135
-0.000164 -0.000134
-0.000163 -0.000133
-0.000167 -0.000133
-0.000162 -0.000132
-0.000162 -0.000131
-0.000164 -0.000130
-0.000166 -0.000130
-0.000162 -0.000129
-0.000161 -0.000128
-0.000158 -0.000127
-0.000159 -0.000127
-0.000162 -0.000126
-0.000160 -0.000125
-0.000162 -0.000124
-0.000161 -0.000124
-0.000159 -0.000123
-0.000158 -0.000122
-0.000159 -0.000121
-0.000160 -0.000120
-0.000160 -0.000120
-0.000160 -0.000119
-0.000153 -0.000118
-0.000155 -0.000117
-0.000153 -0.000117
-0.000156 -0.000116
-0.000156 -0.000115
-0.000160 -0.000114
-0.000156 -0.000114
-0.000152 -0.000113
-0.000155 -0.000112
-0.000156 -0.000111
-0.000156 -0.000110
-0.000155 -0.000110
-0.000153 -0.000109
-0.000154 -0.000108
-0.000153 -0.000107
-0.000155 -0.000107
-0.000152 -0.000106
-0.000148 -0.000105
-0.000150 -0.000104
-0.000151 -0.000104
-0.000149 -0.000103
-0.000150 -0.000102
-0.000150 -0.000101
-0.000147 -0.000101
-0.000147 -0.000100
-0.000145 -0.000099
-0.000147 -0.000099
-0.000148 -0.000098
-0.000146 -0.000097
-0.000147 -0.000096
-0.000142 -0.000096
-0.000139 -0.000095
-0.000143 -0.000094
-0.000141 -0.000094
-0.000140 -0.000093
-0.000139 -0.000092
-0.000137 -0.000092
-0.000137 -0.000091
-0.000139 -0.000090
-0.000135 -0.000090
-0.000136 -0.000089
-0.000136 -0.000088
-0.000134 -0.000088
-0.000135 -0.000087
-0.000132 -0.000086
-0.000128 -0.000086
-0.000130 -0.000085
-0.000132 -0.000084
-0.000130 -0.000084
-0.000128 -0.000083
-0.000129 -0.000083
-0.000124 -0.000082
-0.000126 -0.000081
-0.000127 -0.000081
-0.000122 -0.000080
-0.000122 -0.000080
-0.000121 -0.000079
-0.000112 -0.000079
-0.000112 -0.000078
-0.000112 -0.000077
-0.000112 -0.000077
-0.000108 -0.000076
-0.000115 -0.000076
-0.000110 -0.000075
-0.000111 -0.000075
-0.000100 -0.000074
-0.000108 -0.000074
-0.000107 -0.000073
-0.000101 -0.000072
-0.000101 -0.000072
-0.000095 -0.000071
-0.000101 -0.000071
-0.000095 -0.000070
-0.000096 -0.000070
-0.000092 -0.000069
-0.000091 -0.000069
-0.000092 -0.000068
-0.000091 -0.000067
-0.000088 -0.000067
-0.000082 -0.000066
-0.000084 -0.000066
-0.000086 -0.000065
-0.000080 -0.000065
-0.000074 -0.000064
-0.000076 -0.000064
-0.000077 -0.000063
-0.000078 -0.000063
-0.000077 -0.000062
-0.000073 -0.000061
-0.000067 -0.000061
-0.000065 -0.000060
-0.000064 -0.000060
-0.000064 -0.000059
-0.000064 -0.000059
-0.000058 -0.000058
-0.000060 -0.000058
-0.000060 -0.000057
-0.000055 -0.000057
-0.000057 -0.000056
-0.000055 -0.000055
-0.000060 -0.000055
-0.000051 -0.000054
-0.000051 -0.000054
-0.000048 -0.000053
-0.000050 -0.000053
-0.000049 -0.000052
-0.000045 -0.000051
-0.000044 -0.000051
-0.000043 -0.000050
-0.000043 -0.000050
-0.000041 -0.000049
-0.000037 -0.000048
-0.000039 -0.000048
-0.000036 -0.000047
-0.000034 -0.000047
-0.000039 -0.000046
-0.000031 -0.000045
-0.000029 -0.000045
-0.000030 -0.000044
-0.000027 -0.000043
-0.000030 -0.000043
-0.000029 -0.000042
-0.000026 -0.000041
-0.000023 -0.000041
-0.000015 -0.000040
-0.000015 -0.000039
-0.000016 -0.000039
-0.000020 -0.000038
-0.000018 -0.000037
-0.000015 -0.000037
-0.000015 -0.000036
-0.000014 -0.000036
-0.000009 -0.000035
-0.000010 -0.000034
-0.000009 -0.000033
-0.000008 -0.000033
-0.000007 -0.000032
-0.000003 -0.000031
-0.000002 -0.000031
-0.000003 -0.000030
0.000002 -0.000029
0.000003 -0.000029
0.000003 -0.000028
0.000001 -0.000027
0.000005 -0.000026
0.000002 -0.000026
0.000004 -0.000025
0.000010 -0.000024
0.000008 -0.000023
0.000016 -0.000023
0.000013 -0.000022
0.000012 -0.000021
0.000015 -0.000020
0.000017 -0.000019
0.000017 -0.000019
0.000018 -0.000018
0.000019 -0.000017
0.000019 -0.000016
0.000019 -0.000015
0.000024 -0.000015
0.000023 -0.000014
0.000030 -0.000013
0.000028 -0.000012
0.000033 -0.000011
0.000027 -0.000010
0.000034 -0.000010
0.000032 -0.000009
0.000032 -0.000008
0.000035 -0.000007
0.000035 -0.000006
0.000039 -0.000005
0.000036 -0.000004
0.000035 -0.000004
0.000041 -0.000003
0.000043 -0.000002
0.000044 -0.000001
0.000043 0.000000
0.000045 0.000001
0.000047 0.000002
0.000046 0.000003
0.000043 0.000004
0.000050 0.000005
0.000057 0.000006
0.000053 0.000007
0.000055 0.000008
0.000054 0.000009
0.000052 0.000010
0.000058 0.000010
0.000057 0.000011
0.000059 0.000012
0.000062 0.000013
0.000060 0.000015
0.000057 0.000016
0.000063 0.000017
0.000063 0.000018
0.000064 0.000019
0.000065 0.000020
0.000069 0.000021
0.000068 0.000022
0.000066 0.000023
0.000068 0.000024
0.000067 0.000025
0.000074 0.000026
0.000071 0.000027
0.000071 0.000028
0.000075 0.000029
0.000082 0.000030
0.000079 0.000032
0.000079 0.000033
0.000082 0.000034
0.000081 0.000035
0.000081 0.000036
0.000084 0.000037
0.000082 0.000038
0.000087 0.000039
0.000083 0.000041
0.000083 0.000042
0.000086 0.000043
0.000084 0.000044
0.000095 0.000045
0.000094 0.000046
0.000095 0.000047
0.000088 0.000049
0.000089 0.000050
0.000090 0.000051
0.000092 0.000052
0.000098 0.000053
0.000095 0.000055
0.000098 0.000056
0.000100 0.000057
0.000098 0.000058
0.000099 0.000060
0.000104 0.000061
0.000100 0.000062
0.000101 0.000063
0.000103 0.000065
0.000111 0.000066
0.000108 0.000067
0.000108 0.000068
0.000104 0.000070
0.000107 0.000071
0.000112 0.000072
0.000106 0.000073
0.000115 0.000075
0.000114 0.000076
0.000115 0.000077
0.000115 0.000079
0.000116 0.000080
0.000113 0.000081
0.000114 0.000082
0.000122 0.000084
0.000122 0.000085
0.000121 0.000086
0.000118 0.000087
0.000123 0.000089
0.000124 0.000090
0.000124 0.000091
0.000124 0.000093
0.000127 0.000094
0.000128 0.000095
0.000127 0.000096
0.000125 0.000098
0.000132 0.000099
0.000130 0.000100
0.000130 0.000102
0.000130 0.000103
0.000133 0.000104
0.000135 0.000105
0.000135 0.000107
0.000132 0.000108
0.000132 0.000109
0.000135 0.000111
0.000135 0.000112
0.000138 0.000113
0.000139 0.000115
0.000140 0.000116
0.000138 0.000117
0.000136 0.000118
0.000136 0.000120
0.000138 0.000121
0.000146 0.000122
0.000141 0.000123
0.000146 0.000125
0.000143 0.000126
0.000140 0.000127
0.000151 0.000128
0.000144 0.000130
0.000147 0.000131
0.000146 0.000132
0.000150 0.000133
0.000152 0.000135
0.000152 0.000136
0.000147 0.000137
0.000152 0.000138
0.000145 0.000139
0.000144 0.000140
0.000154 0.000142
0.000152 0.000143
0.000153 0.000144
0.000157 0.000145
0.000157 0.000146
0.000155 0.000147
0.000157 0.000148
0.000154 0.000150
0.000159 0.000151
0.000161 0.000152
0.000157 0.000153
0.000156 0.000154
0.000158 0.000155
0.000157 0.000156
0.000161 0.000157
0.000161 0.000158
0.000161 0.000159
0.000162 0.000160
0.000160 0.000161
0.000163 0.000162
0.000160 0.000163
0.000164 0.000164
0.000163 0.000165
0.000166 0.000166
0.000164 0.000167
0.000163 0.000168
0.000164 0.000169
0.000163 0.000170
0.000165 0.000171
0.000169 0.000172
0.000164 0.000172
0.000166 0.000173
0.000166 0.000174
0.000165 0.000175
0.000163 0.000176
0.000169 0.000177
0.000168 0.000177
0.000168 0.000178
0.000168 0.000179
0.000168 0.000180
0.000168 0.000180
0.000175 0.000181
0.000169 0.000182
0.000168 0.000182
0.000170 0.000183
0.000176 0.000184
0.000173 0.000184
0.000170 0.000185
0.000168 0.000185
0.000172 0.000186
0.000169 0.000186
0.000168 0.000187
0.000170 0.000188
0.000169 0.000188
0.000173 0.000189
0.000168 0.000189
0.000170 0.000189
0.000173 0.000190
0.000173 0.000190
0.000174 0.000191
0.000171 0.000191
0.000168 0.000191
0.000164 0.000192
0.000175 0.000192
0.000169 0.000192
0.000167 0.000193
0.000170 0.000193
0.000171 0.000193
0.000169 0.000193
0.000170 0.000194
0.000169 0.000194
0.000167 0.000194
0.000171 0.000194
0.000172 0.000194
0.000170 0.000194
0.000172 0.000194
0.000168 0.000194
0.000168 0.000194
0.000167 0.000194
0.000165 0.000194
0.000169 0.000194
0.000171 0.000194
0.000165 0.000194
0.000167 0.000194
0.000165 0.000194
0.000166 0.000194
0.000165 0.000194
0.000167 0.000194
0.000162 0.000193
0.000168 0.000193
0.000163 0.000193
0.000166 0.000193
0.000166 0.000192
0.000165 0.000192
0.000157 0.000192
0.000159 0.000191
0.000160 0.000191
0.000164 0.000191
0.000155 0.000190
0.000160 0.000190
0.000156 0.000189
0.000157 0.000189
0.000157 0.000188
0.000157 0.000188
0.000152 0.000187
0.000155 0.000187
0.000158 0.000186
0.000155 0.000186
0.000157 0.000185
0.000154 0.000184
0.000155 0.000184
0.000153 0.000183
0.000151 0.000182
0.000148 0.000181
0.000150 0.000181
0.000145 0.000180
0.000148 0.000179
0.000150 0.000178
0.000146 0.000177
0.000146 0.000176
0.000144 0.000176
0.000148 0.000175
0.000144 0.000174
0.000145 0.000173
0.000145 0.000172
0.000140 0.000171
0.000143 0.000170
0.000138 0.000169
0.000139 0.000168
0.000139 0.000167
0.000141 0.000166
0.000136 0.000164
0.000139 0.000163
0.000136 0.000162
0.000138 0.000161
0.000132 0.000160
0.000131 0.000159
0.000131 0.000157
0.000127 0.000156
0.000130 0.000155
0.000128 0.000154
0.000129 0.000152
0.000126 0.000151
0.000126 0.000150
0.000121 0.000148
0.000123 0.000147
0.000117 0.000145
0.000123 0.000144
0.000124 0.000143
0.000121 0.000141
0.000114 0.000140
0.000114 0.000138
0.000114 0.000137
0.000119 0.000135
0.000115 0.000134
0.000114 0.000132
0.000113 0.000131
0.000107 0.000129
0.000107 0.000127
0.000109 0.000126
0.000106 0.000124
0.000110 0.000122
0.000111 0.000121
0.000105 0.000119
0.000103 0.000117
0.000104 0.000116
0.000101 0.000114
0.000100 0.000112
0.000099 0.000111
0.000097 0.000109
0.000099 0.000107
0.000098 0.000105
0.000096 0.000104
0.000089 0.000102
0.000094 0.000100
0.000092 0.000098
0.000091 0.000096
0.000092 0.000094
0.000090 0.000093
0.000088 0.000091
0.000084 0.000089
0.000084 0.000087
0.000087 0.000085
0.000081 0.000083
0.000080 0.000081
0.000081 0.000079
0.000076 0.000077
0.000079 0.000076
0.000074 0.000074
0.000072 0.000072
0.000075 0.000070
0.000073 0.000068
0.000071 0.000066
0.000070 0.000064
0.000067 0.000062
0.000063 0.000060
0.000063 0.000058
0.000063 0.000056
0.000066 0.000054
0.000057 0.000052
0.000057 0.000050
0.000059 0.000048
0.000056 0.000046
0.000058 0.000044
0.000050 0.000042
0.000050 0.000040
0.000052 0.000037
0.000051 0.000035
0.000050 0.000033
0.000052 0.000031
0.000046 0.000029
0.000041 0.000027
0.000041 0.000025
0.000043 0.000023
0.000036 0.000021
0.000037 0.000019
0.000038 0.000017
0.000040 0.000015
0.000037 0.000013
0.000036 0.000011
0.000032 0.000009
0.000034 0.000007
0.000027 0.000005
0.000026 0.000003
0.000025 0.000001
0.000024 -0.000001
0.000020 -0.000003
0.000025 -0.000005
0.000025 -0.000008
0.000019 -0.000010
0.000021 -0.000012
0.000017 -0.000014
0.000013 -0.000016
0.000018 -0.000018
0.000011 -0.000020
0.000016 -0.000022
0.000010 -0.000024
0.000007 -0.000026
0.000004 -0.000028
0.000002 -0.000030
0.000004 -0.000032
0.000006 -0.000034
0.000002 -0.000036
0.000002 -0.000038
-0.000003 -0.000039
-0.000006 -0.000041
-0.000006 -0.000043
-0.000007 -0.000045
-0.000009 -0.000047
-0.000009 -0.000049
-0.000007 -0.000051
-0.000014 -0.000053
-0.000014 -0.000055
-0.000017 -0.000057
-0.000017 -0.000058
-0.000022 -0.000060
-0.000020 -0.000062
-0.000023 -0.000064
-0.000021 -0.000066
-0.000021 -0.000068
-0.000026 -0.000069
-0.000029 -0.000071
-0.000028 -0.000073
-0.000030 -0.000075
-0.000029 -0.000076
-0.000036 -0.000078
-0.000039 -0.000080
-0.000035 -0.000082
-0.000033 -0.000083
-0.000038 -0.000085
-0.000039 -0.000087
-0.000043 -0.000088
-0.000041 -0.000090
-0.000042 -0.000092
-0.000044 -0.000093
-0.000049 -0.000095
-0.000048 -0.000096
-0.000050 -0.000098
-0.000055 -0.000100
-0.000049 -0.000101
-0.000050 -0.000103
-0.000050 -0.000104
-0.000057 -0.000106
-0.000058 -0.000107
-0.000055 -0.000109
-0.000056 -0.000110
-0.000060 -0.000111
-0.000067 -0.000113
-0.000063 -0.000114
-0.000065 -0.000116
-0.000063 -0.000117
-0.000070 -0.000118
-0.000068 -0.000120
-0.000073 -0.000121
-0.000070 -0.000122
-0.000073 -0.000124
-0.000078 -0.000125
-0.000077 -0.000126
-0.000082 -0.000127
-0.000084 -0.000129
-0.000086 -0.000130
-0.000084 -0.000131
-0.000084 -0.000132
-0.000087 -0.000133
-0.000090 -0.000135
-0.000083 -0.000136
-0.000090 -0.000137
-0.000093 -0.000138
-0.000092 -0.000139
-0.000095 -0.000140
-0.000095 -0.000141
-0.000098 -0.000142
-0.000103 -0.000143
-0.000101 -0.000144
-0.000101 -0.000145
-0.000101 -0.000146
-0.000103 -0.000147
-0.000106 -0.000148
-0.000106 -0.000149
-0.000106 -0.000150
-0.000113 -0.000150
-0.000112 -0.000151
-0.000111 -0.000152
-0.000108 -0.000153
-0.000114 -0.000154
-0.000116 -0.000154
-0.000117 -0.000155
-0.000116 -0.000156
-0.000117 -0.000157
-0.000122 -0.000157
-0.000119 -0.000158
-0.000121 -0.000159
-0.000129 -0.000159
-0.000124 -0.000160
-0.000125 -0.000160
-0.000124 -0.000161
-0.000131 -0.000162
-0.000128 -0.000162
-0.000128 -0.000163
-0.000131 -0.000163
-0.000134 -0.000164
-0.000130 -0.000164
-0.000130 -0.000165
-0.000131 -0.000165
-0.000134 -0.000165
-0.000133 -0.000166
-0.000132 -0.000166
-0.000136 -0.000167
-0.000132 -0.000167
-0.000138 -0.000167
-0.000139 -0.000168
-0.000138 -0.000168
-0.000139 -0.000168
-0.000139 -0.000169
-0.000142 -0.000169
-0.000142 -0.000169
-0.000144 -0.000169
-0.000141 -0.000169
-0.000144 -0.000170
-0.000142 -0.000170
-0.000145 -0.000170
-0.000148 -0.000170
-0.000147 -0.000170
-0.000147 -0.000170
-0.000146 -0.000170
-0.000146 -0.000171
-0.000146 -0.000171
-0.000145 -0.000171
-0.000148 -0.000171
-0.000145 -0.000171
-0.000149 -0.000171
-0.000150 -0.000171
-0.000150 -0.000171
-0.000150 -0.000170
-0.000146 -0.000170
-0.000149 -0.000170
-0.000151 -0.000170
-0.000149 -0.000170
-0.000153 -0.000170
-0.000149 -0.000170
-0.000151 -0.000170
-0.000152 -0.000169
-0.000152 -0.000169
-0.000158 -0.000169
-0.000156 -0.000169
-0.000157 -0.000169
-0.000154 -0.000168
-0.000154 -0.000168
-0.000155 -0.000168
-0.000156 -0.000168
-0.000157 -0.000167
-0.000159 -0.000167
-0.000155 -0.000167
-0.000156 -0.000166
-0.000160 -0.000166
-0.000159 -0.000166
-0.000157 -0.000165
-0.000160 -0.000165
-0.000158 -0.000165
-0.000160 -0.000164
-0.000157 -0.000164
-0.000160 -0.000163
-0.000160 -0.000163
-0.000160 -0.000162
-0.000156 -0.000162
-0.000161 -0.000162
-0.000163 -0.000161
-0.000163 -0.000161
-0.000161 -0.000160
-0.000159 -0.000160
-0.000160 -0.000159
-0.000158 -0.000159
-0.000161 -0.000158
-0.000161 -0.000157
-0.000164 -0.000157
-0.000160 -0.000156
-0.000160 -0.000156
-0.000158 -0.000155
-0.000160 -0.000155
-0.000160 -0.000154
-0.000165 -0.000153
-0.000162 -0.000153
-0.000161 -0.000152
-0.000160 -0.000152
-0.000162 -0.000151
-0.000164 -0.000150
-0.000161 -0.000150
-0.000161 -0.000149
-0.000160 -0.000148
-0.000161 -0.000148
-0.000161 -0.000147
-0.000160 -0.000146
-0.000165 -0.000146
-0.000161 -0.000145
-0.000160 -0.000144
-0.000160 -0.000144
-0.000161 -0.000143
-0.000162 -0.000142
-0.000154 -0.000142
-0.000157 -0.000141
-0.000162 -0.000140
-0.000161 -0.000139
-0.000159 -0.000139
-0.000161 -0.000138
-0.000156 -0.000137
-0.000159 -0.000136
-0.000160 -0.000136
-0.000161 -0.000135
-0.000161 -0.000134
-0.000161 -0.000133
-0.000154 -0.000133
-0.000156 -0.000132
-0.000159 -0.000131
-0.000159 -0.000130
-0.000159 -0.000130
-0.000155 -0.000129
-0.000153 -0.000128
-0.000157 -0.000127
-0.000157 -0.000127
-0.000154 -0.000126
-0.000153 -0.000125
-0.000154 -0.000124
-0.000159 -0.000124
-0.000156 -0.000123
-0.000151 -0.000122
-0.000152 -0.000121
-0.000149 -0.000121
-0.000154 -0.000120
-0.000152 -0.000119
-0.000150 -0.000118
-0.000156 -0.000117
-0.000151 -0.000117
-0.000146 -0.000116
-0.000149 -0.000115
-0.000149 -0.000114
-0.000153 -0.000114
-0.000150 -0.000113
-0.000148 -0.000112
-0.000146 -0.000111
-0.000146 -0.000111
-0.000145 -0.000110
-0.000149 -0.000109
-0.000147 -0.000109
-0.000145 -0.000108
-0.000147 -0.000107
-0.000144 -0.000106
-0.000142 -0.000106
-0.000142 -0.000105
-0.000139 -0.000104
-0.000142 -0.000103
-0.000146 -0.000103
-0.000139 -0.000102
-0.000138 -0.000101
-0.000140 -0.000101
-0.000139 -0.000100
-0.000138 -0.000099
-0.000136 -0.000099
-0.000137 -0.000098
-0.000137 -0.000097
-0.000137 -0.000096
-0.000134 -0.000096
-0.000137 -0.000095
-0.000134 -0.000094
-0.000131 -0.000094
-0.000131 -0.000093
-0.000129 -0.000093
-0.000130 -0.000092
-0.000129 -0.000091
-0.000127 -0.000091
-0.000123 -0.000090
-0.000128 -0.000089
-0.000123 -0.000089
-0.000124 -0.000088
-0.000120 -0.000088
-0.000119 -0.000087
-0.000117 -0.000086
-0.000119 -0.000086
-0.000115 -0.000085
-0.000109 -0.000085
-0.000112 -0.000084
-0.000113 -0.000083
-0.000112 -0.000083
-0.000110 -0.000082
-0.000110 -0.000082
-0.000102 -0.000081
-0.000102 -0.000081
-0.000101 -0.000080
-0.000102 -0.000079
-0.000100 -0.000079
-0.000098 -0.000078
-0.000097 -0.000078
-0.000096 -0.000077
-0.000092 -0.000077
-0.000094 -0.000076
-0.000093 -0.000075
-0.000091 -0.000075
-0.000087 -0.000074
-0.000086 -0.000074
-0.000086 -0.000073
-0.000084 -0.000072
-0.000082 -0.000072
-0.000084 -0.000071
-0.000079 -0.000071
-0.000075 -0.000070
-0.000079 -0.000070
-0.000076 -0.000069
-0.000072 -0.000068
-0.000072 -0.000068
-0.000067 -0.000067
-0.000067 -0.000067
-0.000068 -0.000066
-0.000064 -0.000066
-0.000067 -0.000065
-0.000065 -0.000064
-0.000059 -0.000064
-0.000059 -0.000063
-0.000059 -0.000063
-0.000061 -0.000062
-0.000052 -0.000062
-0.000057 -0.000061
-0.000053 -0.000060
-0.000049 -0.000060
-0.000050 -0.000059
-0.000052 -0.000059
-0.000048 -0.000058
-0.000044 -0.000057
-0.000041 -0.000057
-0.000042 -0.000056
-0.000041 -0.000055
-0.000039 -0.000055
-0.000039 -0.000054
-0.000036 -0.000054
-0.000036 -0.000053
-0.000035 -0.000052
-0.000037 -0.000052
-0.000035 -0.000051
-0.000029 -0.000050
-0.000032 -0.000050
-0.000025 -0.000049
-0.000023 -0.000048
-0.000026 -0.000048
-0.000028 -0.000047
-0.000022 -0.000046
-0.000021 -0.000046
-0.000018 -0.000045
-0.000020 -0.000044
-0.000020 -0.000043
-0.000015 -0.000043
-0.000015 -0.000042
-0.000013 -0.000041
-0.000015 -0.000041
-0.000011 -0.000040
-0.000008 -0.000039
-0.000011 -0.000039
-0.000009 -0.000038
-0.000002 -0.000037
-0.000009 -0.000036
-0.000009 -0.000036
-0.000006 -0.000035
-0.000003 -0.000034
0.000001 -0.000033
0.000001 -0.000033
0.000007 -0.000032
0.000011 -0.000031
0.000008 -0.000030
0.000002 -0.000030
0.000010 -0.000029
0.000007 -0.000028
0.000012 -0.000027
0.000012 -0.000027
0.000011 -0.000026
0.000014 -0.000025
0.000014 -0.000024
0.000017 -0.000023
0.000016 -0.000022
0.000015 -0.000022
0.000020 -0.000021
0.000021 -0.000020
0.000022 -0.000019
0.000025 -0.000018
0.000021 -0.000017
0.000024 -0.000017
0.000027 -0.000016
0.000028 -0.000015
0.000029 -0.000014
0.000030 -0.000013
0.000034 -0.000012
0.000029 -0.000011
0.000035 -0.000010
0.000032 -0.000009
0.000036 -0.000009
0.000039 -0.000008
0.000038 -0.000007
0.000042 -0.000006
0.000042 -0.000005
0.000038 -0.000004
0.000042 -0.000003
0.000045 -0.000002
0.000045 -0.000001
0.000043 -0.000000
0.000048 0.000001
0.000052 0.000002
0.000051 0.000003
0.000054 0.000004
0.000052 0.000005
0.000058 0.000006
0.000052 0.000007
0.000055 0.000008
0.000056 0.000009
0.000057 0.000010
0.000058 0.000011
0.000063 0.000012
0.000060 0.000013
0.000062 0.000014
0.000061 0.000015
0.000066 0.000016
0.000065 0.000017
0.000066 0.000018
0.000067 0.000019
0.000066 0.000020
0.000075 0.000021
0.000068 0.000022
0.000073 0.000024
0.000074 0.000025
0.000073 0.000026
0.000076 0.000027
0.000075 0.000028
0.000076 0.000029
0.000082 0.000030
0.000078 0.000031
0.000078 0.000033
0.000076 0.000034
0.000080 0.000035
0.000086 0.000036
0.000083 0.000037
0.000083 0.000038
0.000083 0.000039
0.000083 0.000041
0.000086 0.000042
0.000088 0.000043
0.000086 0.000044
0.000097 0.000045
0.000091 0.000047
0.000089 0.000048
0.000092 0.000049
0.000092 0.000050
0.000091 0.000051
0.000097 0.000053
0.000093 0.000054
0.000099 0.000055
0.000099 0.000056
0.000097 0.000058
0.000105 0.000059
0.000102 0.000060
0.000103 0.000061
0.000101 0.000063
0.000105 0.000064
0.000103 0.000065
0.000105 0.000067
0.000104 0.000068
0.000105 0.000069
0.000108 0.000070
0.000110 0.000072
0.000109 0.000073
0.000112 0.000074
0.000111 0.000075
0.000116 0.000077
0.000113 0.000078
0.000113 0.000079
0.000120 0.000081
0.000114 0.000082
0.000117 0.000083
0.000116 0.000085
0.000115 0.000086
0.000116 0.000087
0.000115 0.000088
0.000114 0.000090
0.000121 0.000091
0.000121 0.000092
0.000126 0.000094
0.000127 0.000095
0.000126 0.000096
0.000124 0.000097
0.000125 0.000099
0.000128 0.000100
0.000133 0.000101
0.000133 0.000103
0.000132 0.000104
0.000128 0.000105
0.000128 0.000107
0.000131 0.000108
0.000137 0.000109
0.000133 0.000110
0.000136 0.000112
0.000131 0.000113
0.000138 0.000114
0.000136 0.000116
0.000139 0.000117
0.000138 0.000118
0.000141 0.000119
0.000139 0.000121
0.000140 0.000122
0.000139 0.000123
0.000140 0.000124
0.000144 0.000126
0.000139 0.000127
0.000141 0.000128
0.000142 0.000129
0.000141 0.000131
0.000150 0.000132
0.000146 0.000133
0.000146 0.000134
0.000144 0.000135
0.000147 0.000137
0.000147 0.000138
0.000149 0.000139
0.000149 0.000140
0.000147 0.000141
0.000148 0.000142
0.000146 0.000143
0.000150 0.000145
0.000150 0.000146
0.000153 0.000147
0.000154 0.000148
0.000152 0.000149
0.000156 0.000150
0.000151 0.000151
0.000152 0.000152
0.000152 0.000153
0.000156 0.000154
0.000156 0.000155
0.000154 0.000156
0.000156 0.000157
0.000153 0.000158
0.000155 0.000159
0.000155 0.000160
0.000159 0.000161
0.000158 0.000162
0.000155 0.000163
0.000161 0.000164
0.000157 0.000165
0.000154 0.000166
0.000164 0.000167
0.000163 0.000168
0.000156 0.000169
0.000158 0.000170
0.000160 0.000171
0.000165 0.000171
0.000161 0.000172
0.000164 0.000173
0.000159 0.000174
0.000163 0.000175
0.000157 0.000175
0.000163 0.000176
0.000161 0.000177
0.000162 0.000177
0.000159 0.000178
0.000154 0.000179
0.000161 0.000179
0.000161 0.000180
0.000163 0.000181
0.000166 0.000181
0.000161 0.000182
0.000161 0.000182
0.000161 0.000183
0.000161 0.000184
0.000164 0.000184
0.000165 0.000185
0.000164 0.000185
0.000170 0.000186
0.000165 0.000186
0.000162 0.000186
0.000162 0.000187
0.000157 0.000187
0.000164 0.000188
0.000169 0.000188
0.000163 0.000188
0.000164 0.000189
0.000160 0.000189
0.000163 0.000189
0.000162 0.000189
0.000163 0.000190
0.000168 0.000190
0.000166 0.000190
0.000162 0.000190
0.000163 0.000191
0.000159 0.000191
0.000167 0.000191
0.000160 0.000191
0.000158 0.000191
0.000162 0.000191
0.000164 0.000191
0.000165 0.000191
0.000161 0.000191
0.000162 0.000191
0.000154 0.000191
0.000160 0.000191
0.000162 0.000191
0.000164 0.000191
0.000164 0.000190
0.000160 0.000190
0.000157 0.000190
0.000158 0.000190
0.000165 0.000190
0.000155 0.000189
0.000162 0.000189
0.000157 0.000189
0.000155 0.000189
0.000156 0.000188
0.000157 0.000188
0.000155 0.000188
0.000154 0.000187
0.000151 0.000187
0.000153 0.000186
0.000156 0.000186
0.000155 0.000185
0.000155 0.000185
0.000154 0.000184
0.000154 0.000184
0.000148 0.000183
0.000154 0.000183
0.000147 0.000182
0.000153 0.000181
0.000150 0.000181
0.000151 0.000180
0.000146 0.000179
0.000148 0.000179
0.000146 0.000178
0.000149 0.000177
0.000152 0.000176
0.000144 0.000176
0.000146 0.000175
0.000145 0.000174
0.000146 0.000173
0.000144 0.000172
0.000144 0.000171
0.000144 0.000170
0.000139 0.000169
0.000143 0.000168
0.000141 0.000167
0.000133 0.000166
0.000140 0.000165
0.000138 0.000164
0.000136 0.000163
0.000139 0.000162
0.000133 0.000161
0.000134 0.000160
0.000132 0.000159
0.000131 0.000158
0.000133 0.000156
0.000131 0.000155
0.000128 0.000154
0.000124 0.000153
0.000126 0.000151
0.000130 0.000150
0.000127 0.000149
0.000126 0.000147
0.000122 0.000146
0.000126 0.000145
0.000121 0.000143
0.000116 0.000142
0.000120 0.000141
0.000120 0.000139
0.000120 0.000138
0.000122 0.000136
0.000120 0.000135
0.000110 0.000133
0.000115 0.000132
0.000112 0.000130
0.000112 0.000129
0.000112 0.000127
0.000114 0.000125
0.000108 0.000124
0.000102 0.000122
0.000101 0.000121
0.000101 0.000119
0.000107 0.000117
0.000105 0.000116
0.000105 0.000114
0.000100 0.000112
0.000102 0.000111
0.000105 0.000109
0.000100 0.000107
0.000097 0.000105
0.000093 0.000104
0.000091 0.000102
0.000095 0.000100
0.000095 0.000098
0.000090 0.000096
0.000087 0.000094
0.000092 0.000093
0.000085 0.000091
0.000084 0.000089
0.000085 0.000087
0.000079 0.000085
0.000089 0.000083
0.000083 0.000081
0.000080 0.000080
0.000081 0.000078
0.000083 0.000076
0.000075 0.000074
0.000075 0.000072
0.000076 0.000070
0.000070 0.000068
0.000071 0.000066
0.000070 0.000064
0.000066 0.000062
0.000066 0.000060
0.000064 0.000058
0.000070 0.000056
0.000061 0.000054
0.000061 0.000052
0.000061 0.000050
0.000060 0.000048
0.000056 0.000046
0.000057 0.000044
0.000054 0.000042
0.000056 0.000040
0.000054 0.000038
0.000054 0.000036
0.000047 0.000034
0.000047 0.000031
0.000053 0.000029
0.000048 0.000027
0.000042 0.000025
0.000042 0.000023
0.000044 0.000021
0.000039 0.000019
0.000040 0.000017
0.000042 0.000015
0.000036 0.000013
0.000030 0.000011
0.000031 0.000009
0.000026 0.000007
0.000032 0.000005
0.000030 0.000003
0.000029 0.000000
0.000027 -0.000002
0.000029 -0.000004
0.000025 -0.000006
0.000022 -0.000008
0.000023 -0.000010
0.000020 -0.000012
0.000016 -0.000014
0.000012 -0.000016
0.000013 -0.000018
0.000010 -0.000020
0.000009 -0.000022
0.000007 -0.000024
0.000008 -0.000026
0.000008 -0.000028
0.000004 -0.000030
0.000005 -0.000032
0.000006 -0.000034
0.000003 -0.000036
-0.000003 -0.000038
-0.000001 -0.000040
-0.000002 -0.000042
-0.000005 -0.000044
-0.000005 -0.000046
-0.000005 -0.000048
-0.000011 -0.000050
-0.000008 -0.000052
-0.000009 -0.000054
-0.000016 -0.000056
-0.000013 -0.000058
-0.000012 -0.000059
-0.000013 -0.000061
-0.000018 -0.000063
-0.000022 -0.000065
-0.000022 -0.000067
-0.000022 -0.000069
-0.000023 -0.000071
-0.000025 -0.000072
-0.000029 -0.000074
-0.000029 -0.000076
-0.000027 -0.000078
-0.000034 -0.000080
-0.000035 -0.000081
-0.000034 -0.000083
-0.000031 -0.000085
-0.000036 -0.000087
-0.000037 -0.000088
-0.000035 -0.000090
-0.000040 -0.000092
-0.000043 -0.000093
-0.000046 -0.000095
-0.000047 -0.000097
-0.000047 -0.000098
-0.000045 -0.000100
-0.000051 -0.000102
-0.000055 -0.000103
-0.000055 -0.000105
-0.000053 -0.000106
-0.000056 -0.000108
-0.000057 -0.000109
-0.000056 -0.000111
-0.000058 -0.000112
-0.000062 -0.000114
-0.000064 -0.000115
-0.000063 -0.000117
-0.000063 -0.000118
-0.000070 -0.000120
-0.000065 -0.000121
-0.000072 -0.000122
-0.000074 -0.000124
-0.000075 -0.000125
-0.000072 -0.000127
-0.000073 -0.000128
-0.000076 -0.000129
-0.000083 -0.000130
-0.000078 -0.000132
-0.000079 -0.000133
-0.000082 -0.000134
-0.000084 -0.000135
-0.000083 -0.000137
-0.000084 -0.000138
-0.000090 -0.000139
-0.000091 -0.000140
-0.000094 -0.000141
-0.000091 -0.000142
-0.000091 -0.000143
-0.000094 -0.000145
-0.000094 -0.000146
-0.000094 -0.000147
-0.000096 -0.000148
-0.000097 -0.000149
-0.000103 -0.000150
-0.000104 -0.000151
-0.000102 -0.000152
-0.000102 -0.000153
-0.000105 -0.000153
-0.000104 -0.000154
-0.000107 -0.000155
-0.000109 -0.000156
-0.000113 -0.000157
-0.000110 -0.000158
-0.000115 -0.000159
-0.000115 -0.000159
-0.000119 -0.000160
-0.000121 -0.000161
-0.000121 -0.000162
-0.000123 -0.000162
-0.000121 -0.000163
-0.000122 -0.000164
-0.000123 -0.000164
-0.000126 -0.000165
-0.000127 -0.000166
-0.000127 -0.000166
-0.000125 -0.000167
-0.000128 -0.000167
-0.000131 -0.000168
-0.000131 -0.000168
-0.000130 -0.000169
-0.000129 -0.000169
-0.000134 -0.000170
-0.000134 -0.000170
-0.000133 -0.000171
-0.000136 -0.000171
-0.000136 -0.000172
-0.000137 -0.000172
-0.000133 -0.000172
-0.000137 -0.000173
-0.000140 -0.000173
-0.000140 -0.000173
-0.000144 -0.000174
-0.000137 -0.000174
-0.000143 -0.000174
-0.000143 -0.000174
-0.000141 -0.000175
-0.000146 -0.000175
-0.000144 -0.000175
-0.000143 -0.000175
-0.000143 -0.000175
-0.000149 -0.000175
-0.000147 -0.000176
-0.000150 -0.000176
-0.000146 -0.000176
-0.000146 -0.000176
-0.000145 -0.000176
-0.000151 -0.000176
-0.000149 -0.000176
-0.000152 -0.000176
-0.000151 -0.000176
-0.000153 -0.000176
-0.000152 -0.000176
-0.000151 -0.000176
-0.000152 -0.000176
-0.000153 -0.000176
-0.000156 -0.000175
-0.000157 -0.000175
-0.000155 -0.000175
-0.000159 -0.000175
-0.000156 -0.000175
-0.000154 -0.000175
-0.000156 -0.000174
-0.000157 -0.000174
-0.000158 -0.000174
-0.000158 -0.000174
-0.000159 -0.000174
-0.000160 -0.000173
-0.000159 -0.000173
-0.000161 -0.000173
-0.000159 -0.000172
-0.000162 -0.000172
-0.000164 -0.000172
-0.000162 -0.000171
-0.000161 -0.000171
-0.000159 -0.000171
-0.000160 -0.000170
-0.000164 -0.000170
-0.000165 -0.000170
-0.000162 -0.000169
-0.000161 -0.000169
-0.000163 -0.000168
-0.000163 -0.000168
-0.000167 -0.000167
-0.000165 -0.000167
-0.000164 -0.000166
-0.000164 -0.000166
-0.000164 -0.000165
-0.000163 -0.000165
-0.000166 -0.000164
-0.000167 -0.000164
-0.000165 -0.000163
-0.000166 -0.000163
-0.000163 -0.000162
-0.000163 -0.000162
-0.000165 -0.000161
-0.000167 -0.000160
-0.000167 -0.000160
-0.000167 -0.000159
-0.000167 -0.000159
-0.000167 -0.000158
-0.000167 -0.000157
-0.000163 -0.000157
-0.000161 -0.000156
-0.000168 -0.000155
-0.000167 -0.000155
-0.000166 -0.000154
-0.000167 -0.000153
-0.000167 -0.000153
-0.000163 -0.000152
-0.000165 -0.000151
-0.000164 -0.000150
-0.000168 -0.000150
-0.000169 -0.000149
-0.000167 -0.000148
-0.000164 -0.000148
-0.000162 -0.000147
-0.000164 -0.000146
-0.000167 -0.000145
-0.000165 -0.000145
-0.000167 -0.000144
-0.000162 -0.000143
-0.000164 -0.000142
-0.000169 -0.000142
-0.000163 -0.000141
-0.000162 -0.000140
-0.000164 -0.000139
-0.000162 -0.000139
-0.000167 -0.000138
-0.000164 -0.000137
-0.000163 -0.000136
-0.000160 -0.000135
-0.000163 -0.000135
-0.000157 -0.000134
-0.000160 -0.000133
-0.000162 -0.000132
-0.000163 -0.000131
-0.000164 -0.000131
-0.000162 -0.000130
-0.000159 -0.000129
-0.000162 -0.000128
-0.000157 -0.000127
-0.000160 -0.000127
-0.000164 -0.000126
-0.000163 -0.000125
-0.000159 -0.000124
-0.000157 -0.000123
-0.000160 -0.000123
-0.000157 -0.000122
-0.000160 -0.000121
-0.000155 -0.000120
-0.000158 -0.000119
-0.000155 -0.000119
-0.000157 -0.000118
-0.000152 -0.000117
-0.000155 -0.000116
-0.000154 -0.000115
-0.000149 -0.000115
-0.000152 -0.000114
-0.000151 -0.000113
-0.000150 -0.000112
-0.000153 -0.000111
-0.000147 -0.000111
-0.000151 -0.000110
-0.000146 -0.000109
-0.000148 -0.000108
-0.000147 -0.000108
-0.000147 -0.000107
-0.000147 -0.000106
-0.000147 -0.000105
-0.000149 -0.000105
-0.000145 -0.000104
-0.000141 -0.000103
-0.000143 -0.000102
-0.000144 -0.000102
-0.000141 -0.000101
-0.000140 -0.000100
-0.000140 -0.000099
-0.000140 -0.000099
-0.000139 -0.000098
-0.000138 -0.000097
-0.000138 -0.000097
-0.000137 -0.000096
-0.000135 -0.000095
-0.000135 -0.000094
-0.000132 -0.000094
-0.000133 -0.000093
-0.000131 -0.000092
-0.000131 -0.000092
-0.000131 -0.000091
-0.000127 -0.000090
-0.000130 -0.000090
-0.000125 -0.000089
-0.000126 -0.000089
-0.000127 -0.000088
-0.000122 -0.000087
-0.000124 -0.000087
-0.000122 -0.000086
-0.000122 -0.000085
-0.000116 -0.000085
-0.000115 -0.000084
-0.000114 -0.000084
-0.000112 -0.000083
-0.000109 -0.000082
-0.000108 -0.000082
-0.000110 -0.000081
-0.000107 -0.000081
-0.000105 -0.000080
-0.000108 -0.000079
-0.000107 -0.000079
-0.000101 -0.000078
-0.000102 -0.000078
-0.000098 -0.000077
-0.000098 -0.000076
-0.000094 -0.000076
-0.000092 -0.000075
-0.000098 -0.000075
-0.000091 -0.000074
-0.000090 -0.000073
-0.000089 -0.000073


==> figs/time_hist_BP38_separate_hh.dat <==
-0.000115 -0.000113
-0.000112 -0.000112
-0.000107 -0.000111
-0.000106 -0.000110
-0.000109 -0.000108
-0.000109 -0.000107
-0.000106 -0.000106
-0.000105 -0.000105
-0.000103 -0.000104
-0.000097 -0.000103
-0.000098 -0.000102
-0.000101 -0.000101
-0.000100 -0.000099
-0.000093 -0.000098
-0.000099 -0.000097
-0.000092 -0.000096
-0.000094 -0.000095
-0.000094 -0.000093
-0.000091 -0.000092
-0.000088 -0.000091
-0.000088 -0.000090
-0.000088 -0.000089
-0.000087 -0.000087
-0.000082 -0.000086
-0.000084 -0.000085
-0.000080 -0.000084
-0.000083 -0.000082
-0.000080 -0.000081
-0.000076 -0.000080
-0.000078 -0.000079
-0.000079 -0.000077
-0.000080 -0.000076
-0.000071 -0.000075
-0.000069 -0.000074
-0.000070 -0.000072
-0.000072 -0.000071
-0.000071 -0.000070
-0.000068 -0.000068
-0.000067 -0.000067
-0.000067 -0.000066
-0.000066 -0.000064
-0.000066 -0.000063
-0.000062 -0.000062
-0.000058 -0.000060
-0.000061 -0.000059
-0.000057 -0.000058
-0.000054 -0.000056
-0.000057 -0.000055
-0.000055 -0.000054
-0.000051 -0.000052
-0.000052 -0.000051
-0.000049 -0.000050
-0.000049 -0.000048
-0.000048 -0.000047
-0.000044 -0.000045
-0.000043 -0.000044
-0.000043 -0.000043
-0.000042 -0.000041
-0.000041 -0.000040
-0.000041 -0.000039
-0.000044 -0.000037
-0.000035 -0.000036
-0.000033 -0.000034
-0.000037 -0.000033
-0.000037 -0.000032
-0.000031 -0.000030
-0.000033 -0.000029
-0.000031 -0.000027
-0.000027 -0.000026
-0.000027 -0.000025
-0.000030 -0.000023
-0.000023 -0.000022
-0.000023 -0.000020
-0.000024 -0.000019
-0.000020 -0.000018
-0.000016 -0.000016
-0.000015 -0.000015
-0.000019 -0.000013
-0.000011 -0.000012
-0.000017 -0.000011
-0.000011 -0.000009
-0.000011 -0.000008
-0.000010 -0.000006
-0.000015 -0.000005
-0.000009 -0.000004
-0.000010 -0.000002
-0.000009 -0.000001
-0.000010 0.000001
-0.000003 0.000002
-0.000004 0.000003
0.000002 0.000005
0.000003 0.000006
0.000003 0.000008
0.000003 0.000009
0.000004 0.000010
0.000006 0.000012
0.000008 0.000013
0.000011 0.000015
0.000008 0.000016
0.000018 0.000017
0.000013 0.000019
0.000013 0.000020
0.000019 0.000021
0.000019 0.000023
0.000016 0.000024
0.000021 0.000026
0.000019 0.000027
0.000023 0.000028
0.000027 0.000030
0.000025 0.000031
0.000027 0.000032
0.000024 0.000034
0.000028 0.000035
0.000034 0.000036
0.000032 0.000038
0.000030 0.000039
0.000033 0.000040
0.000033 0.000042
0.000036 0.000043
0.000039 0.000044
0.000040 0.000046
0.000043 0.000047
0.000039 0.000048
0.000046 0.000050
0.000044 0.000051
0.000047 0.000052
0.000046 0.000053
0.000046 0.000055
0.000051 0.000056
0.000053 0.000057
0.000052 0.000058
0.000054 0.000060
0.000055 0.000061
0.000058 0.000062
0.000052 0.000063
0.000060 0.000065
0.000061 0.000066
0.000060 0.000067
0.000061 0.000068
0.000062 0.000070
0.000061 0.000071
0.000065 0.000072
0.000066 0.000073
0.000066 0.000074
0.000071 0.000076
0.000069 0.000077
0.000075 0.000078
0.000076 0.000079
0.000072 0.000080
0.000073 0.000081
0.000076 0.000082
0.000076 0.000084
0.000074 0.000085
0.000084 0.000086
0.000083 0.000087
0.000085 0.000088
0.000081 0.000089
0.000085 0.000090
0.000086 0.000091
0.000091 0.000092
0.000088 0.000093
0.000088 0.000095
0.000090 0.000096
0.000096 0.000097
0.000091 0.000098
0.000099 0.000099
0.000096 0.000100
0.000095 0.000101
0.000100 0.000102
0.000098 0.000103
0.000101 0.000104
0.000101 0.000105
0.000100 0.000106
0.000104 0.000107
0.000105 0.000108
0.000104 0.000109
0.000108 0.000109
0.000108 0.000110
0.000111 0.000111
0.000113 0.000112
0.000118 0.000113
0.000109 0.000114
0.000116 0.000115
0.000114 0.000116
0.000115 0.000117
0.000118 0.000118
0.000115 0.000118
0.000117 0.000119
0.000114 0.000120
0.000116 0.000121
0.000119 0.000122
0.000119 0.000122
0.000124 0.000123
0.000119 0.000124
0.000123 0.000125
0.000126 0.000126
0.000126 0.000126
0.000126 0.000127
0.000128 0.000128
0.000130 0.000129
0.000131 0.000129
0.000129 0.000130
0.000133 0.000131
0.000135 0.000131
0.000131 0.000132
0.000135 0.000133
0.000140 0.000133
0.000138 0.000134
0.000134 0.000135
0.000137 0.000135
0.000138 0.000136
0.000135 0.000137
0.000142 0.000137
0.000139 0.000138
0.000142 0.000138
0.000138 0.000139
0.000142 0.000140
0.000146 0.000140
0.000145 0.000141
0.000139 0.000141
0.000144 0.000142
0.000142 0.000142
0.000145 0.000143
0.000144 0.000143
0.000147 0.000144
0.000147 0.000144
0.000151 0.000145
0.000149 0.000145
0.000148 0.000146
0.000151 0.000146
0.000149 0.000146
0.000155 0.000147
0.000154 0.000147
0.000147 0.000148
0.000152 0.000148
0.000153 0.000148
0.000153 0.000149
0.000155 0.000149
0.000150 0.000149
0.000153 0.000150
0.000154 0.000150
0.000161 0.000150
0.000157 0.000151
0.000155 0.000151
0.000156 0.000151
0.000153 0.000152
0.000157 0.000152
0.000163 0.000152
0.000155 0.000152
0.000156 0.000153
0.000156 0.000153
0.000161 0.000153
0.000164 0.000153
0.000164 0.000153
0.000158 0.000154
0.000160 0.000154
0.000156 0.000154
0.000159 0.000154
0.000165 0.000154
0.000162 0.000154
0.000157 0.000154
0.000158 0.000154
0.000159 0.000155
0.000160 0.000155
0.000162 0.000155
0.000167 0.000155
0.000161 0.000155
0.000160 0.000155
0.000166 0.000155
0.000163 0.000155
0.000160 0.000155
0.000160 0.000155
0.000157 0.000155
0.000162 0.000155
0.000161 0.000155
0.000164 0.000155
0.000162 0.000155
0.000157 0.000155
0.000160 0.000155
0.000159 0.000154
0.000159 0.000154
0.000159 0.000154
0.000160 0.000154
0.000158 0.000154
0.000157 0.000154
0.000155 0.000154
0.000158 0.000154
0.000160 0.000153
0.000163 0.000153
0.000156 0.000153
0.000159 0.000153
0.000158 0.000153
0.000159 0.000152
0.000163 0.000152
0.000156 0.000152
0.000154 0.000152
0.000161 0.000151
0.000159 0.000151
0.000154 0.000151
0.000157 0.000150
0.000152 0.000150
0.000153 0.000150
0.000159 0.000149
0.000159 0.000149
0.000149 0.000149
0.000152 0.000148
0.000154 0.000148
0.000154 0.000148
0.000155 0.000147
0.000148 0.000147
0.000149 0.000146
0.000146 0.000146
0.000154 0.000146
0.000149 0.000145
0.000152 0.000145
0.000147 0.000144
0.000145 0.000144
0.000144 0.000143
0.000144 0.000143
0.000146 0.000142
0.000147 0.000142
0.000143 0.000141
0.000142 0.000141
0.000140 0.000140
0.000144 0.000140
0.000145 0.000139
0.000137 0.000138
0.000140 0.000138
0.000141 0.000137
0.000144 0.000137
0.000145 0.000136
0.000138 0.000135
0.000138 0.000135
0.000134 0.000134
0.000134 0.000133
0.000132 0.000133
0.000133 0.000132
0.000130 0.000131
0.000132 0.000131
0.000130 0.000130
0.000131 0.000129
0.000126 0.000128
0.000131 0.000128
0.000127 0.000127
0.000130 0.000126
0.000128 0.000125
0.000130 0.000125
0.000128 0.000124
0.000126 0.000123
0.000122 0.000122
0.000121 0.000121
0.000123 0.000121
0.000122 0.000120
0.000121 0.000119
0.000123 0.000118
0.000121 0.000117
0.000113 0.000116
0.000112 0.000116
0.000118 0.000115
0.000116 0.000114
0.000115 0.000113
0.000112 0.000112
0.000109 0.000111
0.000115 0.000110
0.000116 0.000109
0.000105 0.000108
0.000107 0.000107
0.000105 0.000106
0.000108 0.000105
0.000106 0.000104
0.000106 0.000103
0.000099 0.000102
0.000102 0.000101
0.000100 0.000100
0.000100 0.000099
0.000102 0.000098
0.000099 0.000097
0.000097 0.000096
0.000093 0.000095
0.000094 0.000094
0.000093 0.000093
0.000092 0.000092
0.000093 0.000091
0.000085 0.000090
0.000082 0.000089
0.000086 0.000088
0.000083 0.000087
0.000087 0.000086
0.000086 0.000084
0.000084 0.000083
0.000082 0.000082
0.000077 0.000081
0.000079 0.000080
0.000079 0.000079
0.000075 0.000078
0.000075 0.000076
0.000071 0.000075
0.000070 0.000074
0.000075 0.000073
0.000070 0.000072
0.000071 0.000071
0.000071 0.000069
0.000069 0.000068
0.000066 0.000067
0.000062 0.000066
0.000064 0.000065
0.000063 0.000063
0.000062 0.000062
0.000060 0.000061
0.000062 0.000060
0.000055 0.000058
0.000055 0.000057
0.000052 0.000056
0.000056 0.000055
0.000051 0.000053
0.000051 0.000052
0.000052 0.000051
0.000046 0.000050
0.000046 0.000048
0.000046 0.000047
0.000044 0.000046
0.000046 0.000044
0.000038 0.000043
0.000044 0.000042
0.000043 0.000040
0.000039 0.000039
0.000037 0.000038
0.000036 0.000037
0.000038 0.000035
0.000034 0.000034
0.000030 0.000033
0.000031 0.000031
0.000031 0.000030
0.000029 0.000029
0.000030 0.000027
0.000023 0.000026
0.000027 0.000025
0.000026 0.000023
0.000021 0.000022
0.000024 0.000021
0.000020 0.000019
0.000017 0.000018
0.000017 0.000016
0.000016 0.000015
0.000015 0.000014
0.000012 0.000012
0.000012 0.000011
0.000010 0.000010
0.000013 0.000008
0.000008 0.000007
0.000007 0.000006
0.000007 0.000004
0.000002 0.000003
0.000004 0.000001
-0.000001 0.000000
-0.000001 -0.000001
-0.000005 -0.000003
-0.000005 -0.000004
-0.000003 -0.000005
-0.000007 -0.000007
-0.000007 -0.000008
-0.000010 -0.000010
-0.000012 -0.000011
-0.000011 -0.000012
-0.000014 -0.000014
-0.000012 -0.000015
-0.000015 -0.000016
-0.000017 -0.000018
-0.000021 -0.000019
-0.000019 -0.000020
-0.000023 -0.000022
-0.000020 -0.000023
-0.000025 -0.000025
-0.000024 -0.000026
-0.000029 -0.000027
-0.000028 -0.000029
-0.000028 -0.000030
-0.000033 -0.000031
-0.000031 -0.000033
-0.000032 -0.000034
-0.000037 -0.000035
-0.000035 -0.000037
-0.000044 -0.000038
-0.000037 -0.000040
-0.000039 -0.000041
-0.000039 -0.000042
-0.000046 -0.000044
-0.000042 -0.000045
-0.000044 -0.000046
-0.000047 -0.000048
-0.000049 -0.000049
-0.000051 -0.000050
-0.000051 -0.000052
-0.000051 -0.000053
-0.000054 -0.000054
-0.000056 -0.000056
-0.000054 -0.000057
-0.000053 -0.000058
-0.000054 -0.000059
-0.000057 -0.000061
-0.000061 -0.000062
-0.000060 -0.000063
-0.000068 -0.000065
-0.000066 -0.000066
-0.000071 -0.000067
-0.000067 -0.000069
-0.000071 -0.000070
-0.000071 -0.000071
-0.000071 -0.000072
-0.000072 -0.000074
-0.000078 -0.000075
-0.000073 -0.000076
-0.000079 -0.000077
-0.000078 -0.000079
-0.000080 -0.000080
-0.000080 -0.000081
-0.000085 -0.000082
-0.000086 -0.000084
-0.000088 -0.000085
-0.000081 -0.000086
-0.000084 -0.000087
-0.000082 -0.000088
-0.000086 -0.000090
-0.000094 -0.000091
-0.000097 -0.000092
-0.000093 -0.000093
-0.000099 -0.000094
-0.000098 -0.000096
-0.000094 -0.000097
-0.000099 -0.000098
-0.000102 -0.000099
-0.000098 -0.000100
-0.000098 -0.000101
-0.000099 -0.000102
-0.000107 -0.000104
-0.000104 -0.000105
-0.000103 -0.000106
-0.000106 -0.000107
-0.000111 -0.000108
-0.000109 -0.000109
-0.000110 -0.000110
-0.000113 -0.000111
-0.000112 -0.000112
-0.000113 -0.000113
-0.000112 -0.000115
-0.000116 -0.000116
-0.000115 -0.000117
-0.000117 -0.000118
-0.000122 -0.000119
-0.000120 -0.000120
-0.000121 -0.000121
-0.000121 -0.000122
-0.000122 -0.000123
-0.000123 -0.000124
-0.000126 -0.000125
-0.000127 -0.000126
-0.000126 -0.000127
-0.000134 -0.000128
-0.000131 -0.000129
-0.000127 -0.000130
-0.000133 -0.000130
-0.000131 -0.000131
-0.000137 -0.000132
-0.000135 -0.000133
-0.000133 -0.000134
-0.000135 -0.000135
-0.000137 -0.000136
-0.000138 -0.000137
-0.000139 -0.000138
-0.000139 -0.000138
-0.000141 -0.000139
-0.000142 -0.000140
-0.000141 -0.000141
-0.000139 -0.000142
-0.000145 -0.000143
-0.000145 -0.000143
-0.000143 -0.000144
-0.000143 -0.000145
-0.000144 -0.000146
-0.000147 -0.000147
-0.000147 -0.000147
-0.000152 -0.000148
-0.000151 -0.000149
-0.000149 -0.000150
-0.000146 -0.000150
-0.000154 -0.000151
-0.000151 -0.000152
-0.000156 -0.000152
-0.000151 -0.000153
-0.000151 -0.000154
-0.000147 -0.000154
-0.000149 -0.000155
-0.000158 -0.000156
-0.000157 -0.000156
-0.000158 -0.000157
-0.000151 -0.000158
-0.000155 -0.000158
-0.000155 -0.000159
-0.000158 -0.000159
-0.000160 -0.000160
-0.000160 -0.000161
-0.000161 -0.000161
-0.000161 -0.000162
-0.000158 -0.000162
-0.000163 -0.000163
-0.000163 -0.000163
-0.000160 -0.000164
-0.000161 -0.000164
-0.000160 -0.000165
-0.000163 -0.000165
-0.000167 -0.000166
-0.000169 -0.000166
-0.000165 -0.000166
-0.000162 -0.000167
-0.000159 -0.000167
-0.000162 -0.000168
-0.000166 -0.000168
-0.000168 -0.000168
-0.000166 -0.000169
-0.000167 -0.000169
-0.000163 -0.000170
-0.000166 -0.000170
-0.000167 -0.000170
-0.000172 -0.000171
-0.000169 -0.000171
-0.000167 -0.000171
-0.000168 -0.000171
-0.000167 -0.000172
-0.000172 -0.000172
-0.000168 -0.000172
-0.000173 -0.000172
-0.000168 -0.000173
-0.000163 -0.000173
-0.000165 -0.000173
-0.000169 -0.000173
-0.000172 -0.000174
-0.000169 -0.000174
-0.000167 -0.000174
-0.000165 -0.000174
-0.000168 -0.000174
-0.000174 -0.000174
-0.000174 -0.000174
-0.000171 -0.000174
-0.000167 -0.000175
-0.000168 -0.000175
-0.000167 -0.000175
-0.000170 -0.000175
-0.000170 -0.000175
-0.000171 -0.000175
-0.000168 -0.000175
-0.000165 -0.000175
-0.000161 -0.000175
-0.000172 -0.000175
-0.000174 -0.000175
-0.000168 -0.000175
-0.000167 -0.000175
-0.000166 -0.000175
-0.000168 -0.000175
-0.000171 -0.000175
-0.000169 -0.000174
-0.000169 -0.000174
-0.000166 -0.000174
-0.000163 -0.000174
-0.000168 -0.000174
-0.000171 -0.000174
-0.000172 -0.000174
-0.000171 -0.000173
-0.000163 -0.000173
-0.000165 -0.000173
-0.000166 -0.000173
-0.000165 -0.000173
-0.000168 -0.000172
-0.000170 -0.000172
-0.000160 -0.000172
-0.000161 -0.000172
-0.000165 -0.000171
-0.000168 -0.000171
-0.000168 -0.000171
-0.000166 -0.000170
-0.000161 -0.000170
-0.000163 -0.000170
-0.000162 -0.000169
-0.000166 -0.000169
-0.000166 -0.000169
-0.000166 -0.000168
-0.000159 -0.000168
-0.000154 -0.000168
-0.000154 -0.000167
-0.000163 -0.000167
-0.000159 -0.000166
-0.000159 -0.000166
-0.000152 -0.000165
-0.000155 -0.000165
-0.000155 -0.000164
-0.000160 -0.000164
-0.000162 -0.000163
-0.000161 -0.000163
-0.000152 -0.000162
-0.000151 -0.000162
-0.000154 -0.000161
-0.000156 -0.000161
-0.000158 -0.000160
-0.000153 -0.000159
-0.000150 -0.000159
-0.000147 -0.000158
-0.000147 -0.000158
-0.000151 -0.000157
-0.000154 -0.000156
-0.000151 -0.000156
-0.000145 -0.000155
-0.000145 -0.000154
-0.000147 -0.000154
-0.000150 -0.000153
-0.000145 -0.000152
-0.000149 -0.000152
-0.000145 -0.000151
-0.000142 -0.000150
-0.000142 -0.000149
-0.000145 -0.000149
-0.000138 -0.000148
-0.000139 -0.000147
-0.000138 -0.000146
-0.000135 -0.000145
-0.000139 -0.000145
-0.000139 -0.000144
-0.000139 -0.000143
-0.000138 -0.000142
-0.000133 -0.000141
-0.000135 -0.000140
-0.000135 -0.000140
-0.000136 -0.000139
-0.000133 -0.000138
-0.000134 -0.000137
-0.000130 -0.000136
-0.000127 -0.000135
-0.000131 -0.000134
-0.000133 -0.000133
-0.000130 -0.000132
-0.000126 -0.000131
-0.000128 -0.000130
-0.000123 -0.000129
-0.000126 -0.000128
-0.000128 -0.000127
-0.000118 -0.000126
-0.000123 -0.000125
-0.000115 -0.000124
-0.000121 -0.000123
-0.000117 -0.000122
-0.000112 -0.000121
-0.000117 -0.000120
-0.000115 -0.000119
-0.000117 -0.000118
-0.000113 -0.000117
-0.000107 -0.000116
-0.000107 -0.000115
-0.000112 -0.000114
-0.000107 -0.000113
-0.000105 -0.000112
-0.000103 -0.000110
-0.000105 -0.000109
-0.000108 -0.000108
-0.000106 -0.000107
-0.000103 -0.000106
-0.000099 -0.000105
-0.000100 -0.000104
-0.000095 -0.000102
-0.000096 -0.000101
-0.000096 -0.000100
-0.000092 -0.000099
-0.000091 -0.000098
-0.000092 -0.000097
-0.000087 -0.000095
-0.000090 -0.000094
-0.000090 -0.000093
-0.000084 -0.000092
-0.000085 -0.000090
-0.000084 -0.000089
-0.000082 -0.000088
-0.000084 -0.000087
-0.000080 -0.000085
-0.000080 -0.000084
-0.000081 -0.000083
-0.000082 -0.000082
-0.000076 -0.000080
-0.000075 -0.000079
-0.000076 -0.000078
-0.000072 -0.000076
-0.000072 -0.000075
-0.000066 -0.000074
-0.000068 -0.000072
-0.000073 -0.000071
-0.000066 -0.000070
-0.000066 -0.000069
-0.000067 -0.000067
-0.000067 -0.000066
-0.000063 -0.000065
-0.000061 -0.000063
-0.000061 -0.000062
-0.000057 -0.000060
-0.000053 -0.000059
-0.000052 -0.000058
-0.000059 -0.000056
-0.000052 -0.000055
-0.000051 -0.000054
-0.000053 -0.000052
-0.000048 -0.000051
-0.000047 -0.000050
-0.000047 -0.000048
-0.000043 -0.000047
-0.000042 -0.000045
-0.000048 -0.000044
-0.000042 -0.000043
-0.000041 -0.000041
-0.000038 -0.000040
-0.000037 -0.000038
-0.000034 -0.000037
-0.000039 -0.000036
-0.000036 -0.000034
-0.000034 -0.000033
-0.000029 -0.000031
-0.000031 -0.000030
-0.000029 -0.000029
-0.000025 -0.000027
-0.000024 -0.000026
-0.000027 -0.000024
-0.000019 -0.000023
-0.000021 -0.000022
-0.000019 -0.000020
-0.000023 -0.000019
-0.000017 -0.000017
-0.000019 -0.000016
-0.000017 -0.000015
-0.000013 -0.000013
-0.000013 -0.000012
-0.000009 -0.000010
-0.000008 -0.000009
-0.000004 -0.000007
-0.000008 -0.000006
-0.000005 -0.000005
-0.000002 -0.000003
-0.000003 -0.000002
-0.000001 -0.000000
0.000000 0.000001
0.000001 0.000002
0.000005 0.000004
0.000007 0.000005
0.000008 0.000007
0.000005 0.000008
0.000007 0.000009
0.000010 0.000011
0.000012 0.000012
0.000011 0.000014
0.000012 0.000015
0.000013 0.000016
0.000014 0.000018
0.000016 0.000019
0.000020 0.000021
0.000019 0.000022
0.000026 0.000023
0.000024 0.000025
0.000028 0.000026
0.000024 0.000027
0.000027 0.000029
0.000026 0.000030
0.000028 0.000031
0.000031 0.000033
0.000035 0.000034
0.000036 0.000035
0.000034 0.000037
0.000038 0.000038
0.000034 0.000039
0.000037 0.000041
0.000043 0.000042
0.000040 0.000043
0.000040 0.000045
0.000045 0.000046
0.000047 0.000047
0.000048 0.000049
0.000045 0.000050
0.000051 0.000051
0.000052 0.000053
0.000051 0.000054
0.000054 0.000055
0.000057 0.000056
0.000052 0.000058
0.000055 0.000059
0.000057 0.000060
0.000059 0.000061
0.000056 0.000063
0.000063 0.000064
0.000063 0.000065
0.000065 0.000066
0.000062 0.000068
0.000069 0.000069
0.000070 0.000070
0.000070 0.000071
0.000069 0.000072
0.000069 0.000074
0.000071 0.000075
0.000073 0.000076
0.000077 0.000077
0.000080 0.000078
0.000077 0.000079
0.000080 0.000081
0.000079 0.000082
0.000082 0.000083
0.000085 0.000084
0.000084 0.000085
0.000084 0.000086
0.000083 0.000087
0.000088 0.000088
0.000092 0.000089
0.000093 0.000091
0.000090 0.000092
0.000096 0.000093
0.000097 0.000094
0.000095 0.000095
0.000096 0.000096
0.000095 0.000097
0.000099 0.000098
0.000099 0.000099
0.000099 0.000100
0.000099 0.000101
0.000102 0.000102
0.000104 0.000103
0.000099 0.000104
0.000101 0.000105
0.000109 0.000106
0.000106 0.000107
0.000105 0.000108
0.000109 0.000109
0.000112 0.000110
0.000114 0.000110
0.000114 0.000111
0.000115 0.000112
0.000112 0.000113
0.000114 0.000114
0.000113 0.000115
0.000116 0.000116
0.000121 0.000117
0.000121 0.000118
0.000118 0.000118
0.000117 0.000119
0.000121 0.000120
0.000123 0.000121
0.000124 0.000122
0.000125 0.000122
0.000121 0.000123
0.000129 0.000124
0.000126 0.000125
0.000129 0.000125
0.000124 0.000126
0.000129 0.000127
0.000131 0.000128
0.000134 0.000128
0.000131 0.000129
0.000133 0.000130
0.000132 0.000130
0.000131 0.000131
0.000135 0.000132
0.000135 0.000132
0.000139 0.000133
0.000136 0.000134
0.000141 0.000134
0.000141 0.000135
0.000144 0.000136
0.000136 0.000136
0.000137 0.000137
0.000144 0.000137
0.000140 0.000138
0.000147 0.000138
0.000144 0.000139
0.000141 0.000140
0.000147 0.000140
0.000141 0.000141
0.000143 0.000141
0.000147 0.000142
0.000145 0.000142
0.000148 0.000143
0.000147 0.000143
0.000148 0.000143
0.000149 0.000144
0.000149 0.000144
0.000146 0.000145
0.000147 0.000145
0.000147 0.000146
0.000150 0.000146
0.000153 0.000146
0.000154 0.000147
0.000151 0.000147
0.000151 0.000147
0.000154 0.000148
0.000155 0.000148
0.000154 0.000148
0.000156 0.000149
0.000154 0.000149
0.000154 0.000149
0.000153 0.000150
0.000159 0.000150
0.000161 0.000150
0.000159 0.000150
0.000157 0.000150
0.000156 0.000151
0.000159 0.000151
0.000158 0.000151
0.000157 0.000151
0.000162 0.000151
0.000158 0.000152
0.000162 0.000152
0.000156 0.000152
0.000159 0.000152
0.000160 0.000152
0.000160 0.000152
0.000158 0.000152
0.000155 0.000153
0.000157 0.000153
0.000161 0.000153
0.000162 0.000153
0.000160 0.000153
0.000159 0.000153
0.000164 0.000153
0.000161 0.000153
0.000163 0.000153
0.000162 0.000153
0.000160 0.000153
0.000161 0.000153
0.000160 0.000153
0.000164 0.000153
0.000162 0.000153
0.000162 0.000153
0.000160 0.000153
0.000157 0.000152
0.000159 0.000152
0.000158 0.000152
0.000163 0.000152
0.000163 0.000152
0.000159 0.000152
0.000157 0.000152
0.000156 0.000152
0.000156 0.000151
0.000160 0.000151
0.000157 0.000151
0.000162 0.000151
0.000157 0.000151
0.000161 0.000150
0.000157 0.000150
0.000154 0.000150
0.000158 0.000150
0.000157 0.000149
0.000160 0.000149
0.000156 0.000149
0.000157 0.000148
0.000158 0.000148
0.000155 0.000148
0.000155 0.000147
0.000157 0.000147
0.000149 0.000147
0.000151 0.000146
0.000151 0.000146
0.000156 0.000146
0.000154 0.000145
0.000152 0.000145
0.000151 0.000144
0.000149 0.000144
0.000148 0.000143
0.000148 0.000143
0.000150 0.000143
0.000145 0.000142
0.000151 0.000142
0.000151 0.000141
0.000145 0.000141
0.000145 0.000140
0.000142 0.000140
0.000144 0.000139
0.000146 0.000139
0.000148 0.000138
0.000143 0.000137
0.000139 0.000137
0.000139 0.000136
0.000137 0.000136
0.000136 0.000135
0.000143 0.000134
0.000139 0.000134
0.000138 0.000133
0.000139 0.000133
0.000143 0.000132
0.000136 0.000131
0.000135 0.000131
0.000131 0.000130
0.000136 0.000129
0.000136 0.000128
0.000132 0.000128
0.000130 0.000127
0.000133 0.000126
0.000126 0.000126
0.000127 0.000125
0.000126 0.000124
0.000124 0.000123
0.000125 0.000123
0.000128 0.000122
0.000128 0.000121
0.000126 0.000120
0.000122 0.000119
0.000123 0.000118
0.000116 0.000118
0.000117 0.000117
0.000118 0.000116
0.000120 0.000115
0.000115 0.000114
0.000117 0.000113
0.000116 0.000112
0.000112 0.000112
0.000113 0.000111
0.000111 0.000110
0.000114 0.000109
0.000113 0.000108
0.000109 0.000107
0.000111 0.000106
0.000109 0.000105
0.000106 0.000104
0.000105 0.000103
0.000103 0.000102
0.000105 0.000101
0.000103 0.000100
0.000101 0.000099
0.000100 0.000098
0.000100 0.000097
0.000097 0.000096
0.000096 0.000095
0.000093 0.000094
0.000097 0.000093
0.000090 0.000092
0.000093 0.000091
0.000092 0.000090
0.000091 0.000089
0.000088 0.000088
0.000090 0.000087
0.000089 0.000085
0.000086 0.000084
0.000084 0.000083
0.000088 0.000082
0.000086 0.000081
0.000079 0.000080
0.000080 0.000079
0.000080 0.000078
0.000071 0.000076
0.000077 0.000075
0.000077 0.000074
0.000074 0.000073
0.000076 0.000072
0.000075 0.000071
0.000071 0.000069
0.000068 0.000068
0.000068 0.000067
0.000068 0.000066
0.000067 0.000065
0.000064 0.000063
0.000063 0.000062
0.000063 0.000061
0.000063 0.000060
0.000062 0.000059
0.000058 0.000057
0.000057 0.000056
0.000057 0.000055
0.000052 0.000054
0.000054 0.000052
0.000051 0.000051
0.000051 0.000050
0.000050 0.000048
0.000045 0.000047
0.000047 0.000046
0.000045 0.000045
0.000046 0.000043
0.000044 0.000042
0.000043 0.000041
0.000039 0.000039
0.000040 0.000038
0.000039 0.000037
0.000041 0.000036
0.000038 0.000034
0.000036 0.000033
0.000029 0.000032
0.000034 0.000030
0.000029 0.000029
0.000029 0.000028
0.000030 0.000026
0.000026 0.000025
0.000026 0.000024
0.000025 0.000022
0.000028 0.000021
0.000019 0.000020
0.000021 0.000018
0.000022 0.000017
0.000020 0.000016
0.000014 0.000014
0.000015 0.000013
0.000011 0.000011
0.000013 0.000010
0.000010 0.000009
0.000006 0.000007
0.000006 0.000006
0.000014 0.000005
0.000007 0.000003
0.000004 0.000002
0.000002 0.000001
0.000003 -0.000001
-0.000000 -0.000002
0.000002 -0.000004
-0.000004 -0.000005
-0.000001 -0.000006
-0.000004 -0.000008
-0.000006 -0.000009
-0.000005 -0.000010
-0.000004 -0.000012
-0.000014 -0.000013
-0.000010 -0.000015
-0.000015 -0.000016
-0.000016 -0.000017
-0.000017 -0.000019
-0.000018 -0.000020
-0.000027 -0.000021
-0.000020 -0.000023
-0.000016 -0.000024
-0.000021 -0.000025
-0.000023 -0.000027
-0.000023 -0.000028
-0.000025 -0.000030
-0.000029 -0.000031
-0.000026 -0.000032
-0.000031 -0.000034
-0.000031 -0.000035
-0.000028 -0.000036
-0.000037 -0.000038
-0.000037 -0.000039
-0.000032 -0.000040
-0.000038 -0.000042
-0.000039 -0.000043
-0.000041 -0.000044
-0.000041 -0.000046
-0.000043 -0.000047
-0.000048 -0.000048
-0.000048 -0.000050
-0.000047 -0.000051
-0.000048 -0.000052
-0.000051 -0.000054
-0.000054 -0.000055
-0.000053 -0.000056
-0.000052 -0.000058
-0.000057 -0.000059
-0.000061 -0.000060
-0.000059 -0.000062
-0.000058 -0.000063
-0.000059 -0.000064
-0.000060 -0.000065
-0.000063 -0.000067
-0.000068 -0.000068
-0.000063 -0.000069
-0.000071 -0.000071
-0.000066 -0.000072
-0.000070 -0.000073
-0.000071 -0.000074
-0.000073 -0.000076
-0.000070 -0.000077
-0.000075 -0.000078
-0.000076 -0.000079
-0.000079 -0.000081
-0.000077 -0.000082
-0.000080 -0.000083
-0.000080 -0.000084
-0.000081 -0.000085
-0.000081 -0.000087
-0.000086 -0.000088
-0.000087 -0.000089
-0.000091 -0.000090
-0.000091 -0.000091
-0.000084 -0.000093
-0.000090 -0.000094
-0.000089 -0.000095
-0.000098 -0.000096
-0.000096 -0.000097
-0.000098 -0.000098
-0.000094 -0.000100
-0.000099 -0.000101
-0.000097 -0.000102
-0.000104 -0.000103
-0.000101 -0.000104
-0.000103 -0.000105
-0.000108 -0.000106
-0.000107 -0.000107
-0.000107 -0.000109
-0.000109 -0.000110
-0.000108 -0.000111
-0.000111 -0.000112
-0.000112 -0.000113
-0.000112 -0.000114
-0.000110 -0.000115
-0.000112 -0.000116
-0.000112 -0.000117
-0.000118 -0.000118
-0.000118 -0.000119
-0.000115 -0.000120
-0.000120 -0.000121
-0.000121 -0.000122
-0.000122 -0.000123
-0.000120 -0.000124
-0.000122 -0.000125
-0.000124 -0.000126
-0.000128 -0.000127
-0.000130 -0.000128
-0.000128 -0.000129
-0.000130 -0.000130
-0.000128 -0.000131
-0.000132 -0.000132
-0.000132 -0.000133
-0.000131 -0.000134
-0.000133 -0.000134
-0.000137 -0.000135
-0.000141 -0.000136
-0.000138 -0.000137
-0.000137 -0.000138
-0.000138 -0.000139
-0.000137 -0.000140
-0.000138 -0.000140
-0.000145 -0.000141
-0.000144 -0.000142
-0.000140 -0.000143
-0.000140 -0.000144
-0.000145 -0.000144
-0.000146 -0.000145
-0.000148 -0.000146
-0.000146 -0.000147
-0.000143 -0.000148
-0.000144 -0.000148
-0.000147 -0.000149
-0.000149 -0.000150
-0.000150 -0.000150
-0.000148 -0.000151
-0.000150 -0.000152
-0.000148 -0.000153
-0.000147 -0.000153
-0.000153 -0.000154
-0.000158 -0.000155
-0.000155 -0.000155
-0.000155 -0.000156
-0.000146 -0.000156
-0.000148 -0.000157
-0.000160 -0.000158
-0.000159 -0.000158
-0.000159 -0.000159
-0.000160 -0.000159
-0.000155 -0.000160
-0.000154 -0.000161
-0.000165 -0.000161
-0.000166 -0.000162
-0.000162 -0.000162
-0.000159 -0.000163
-0.000158 -0.000163
-0.000152 -0.000164
-0.000165 -0.000164
-0.000167 -0.000165
-0.000163 -0.000165
-0.000162 -0.000166
-0.000160 -0.000166
-0.000159 -0.000166
-0.000163 -0.000167
-0.000167 -0.000167
-0.000169 -0.000168
-0.000165 -0.000168
-0.000164 -0.000168
-0.000162 -0.000169
-0.000165 -0.000169
-0.000170 -0.000169
-0.000169 -0.000170
-0.000168 -0.000170
-0.000165 -0.000170
-0.000165 -0.000171
-0.000165 -0.000171
-0.000172 -0.000171
-0.000171 -0.000172
-0.000164 -0.000172
-0.000163 -0.000172
-0.000172 -0.000172
-0.000167 -0.000173
-0.000174 -0.000173
-0.000169 -0.000173
-0.000167 -0.000173
-0.000166 -0.000173
-0.000165 -0.000174
-0.000170 -0.000174
-0.000170 -0.000174
-0.000173 -0.000174
-0.000168 -0.000174
-0.000169 -0.000174
-0.000165 -0.000174
-0.000176 -0.000174
-0.000176 -0.000174
-0.000176 -0.000174
-0.000169 -0.000175
-0.000169 -0.000175
-0.000165 -0.000175
-0.000171 -0.000175
-0.000173 -0.000175
-0.000175 -0.000175
-0.000171 -0.000175
-0.000165 -0.000175
-0.000163 -0.000175
-0.000170 -0.000175
-0.000174 -0.000174
-0.000171 -0.000174
-0.000169 -0.000174
-0.000166 -0.000174
-0.000166 -0.000174
-0.000167 -0.000174
-0.000173 -0.000174
-0.000169 -0.000174
-0.000168 -0.000174
-0.000165 -0.000173
-0.000166 -0.000173
-0.000169 -0.000173
-0.000171 -0.000173
-0.000172 -0.000173
-0.000167 -0.000172
-0.000160 -0.000172
-0.000160 -0.000172
-0.000165 -0.000172
-0.000166 -0.000171
-0.000167 -0.000171
-0.000164 -0.000171
-0.000159 -0.000171
-0.000163 -0.000170
-0.000165 -0.000170
-0.000167 -0.000170
-0.000167 -0.000169
-0.000161 -0.000169
-0.000157 -0.000168
-0.000161 -0.000168
-0.000165 -0.000168
-0.000167 -0.000167
-0.000164 -0.000167
-0.000156 -0.000166
-0.000154 -0.000166
-0.000157 -0.000166
-0.000161 -0.000165
-0.000159 -0.000165
-0.000167 -0.000164
-0.000155 -0.000164
-0.000157 -0.000163
-0.000153 -0.000163
-0.000156 -0.000162
-0.000157 -0.000162
-0.000160 -0.000161
-0.000152 -0.000160
-0.000153 -0.000160
-0.000155 -0.000159
-0.000156 -0.000159
-0.000157 -0.000158
-0.000152 -0.000158
-0.000146 -0.000157
-0.000145 -0.000156
-0.000148 -0.000156
-0.000148 -0.000155
-0.000152 -0.000154
-0.000150 -0.000154
-0.000152 -0.000153
-0.000145 -0.000152
-0.000146 -0.000151
-0.000145 -0.000151
-0.000151 -0.000150
-0.000148 -0.000149
-0.000140 -0.000149
-0.000141 -0.000148
-0.000139 -0.000147
-0.000139 -0.000146
-0.000139 -0.000145
-0.000144 -0.000145
-0.000139 -0.000144
-0.000137 -0.000143
-0.000137 -0.000142
-0.000137 -0.000141
-0.000132 -0.000140
-0.000134 -0.000140
-0.000135 -0.000139
-0.000133 -0.000138
-0.000133 -0.000137
-0.000132 -0.000136
-0.000133 -0.000135
-0.000128 -0.000134
-0.000124 -0.000133
-0.000129 -0.000132
-0.000126 -0.000131
-0.000124 -0.000131
-0.000126 -0.000130
-0.000123 -0.000129
-0.000123 -0.000128
-0.000122 -0.000127
-0.000115 -0.000126
-0.000118 -0.000125
-0.000116 -0.000124
-0.000123 -0.000123
-0.000119 -0.000122
-0.000115 -0.000120
-0.000111 -0.000119
-0.000113 -0.000118
-0.000113 -0.000117
-0.000109 -0.000116
-0.000112 -0.000115
-0.000108 -0.000114
-0.000110 -0.000113
-0.000107 -0.000112
-0.000101 -0.000111
-0.000105 -0.000110
-0.000105 -0.000108
-0.000105 -0.000107
-0.000106 -0.000106
-0.000098 -0.000105
-0.000099 -0.000104
-0.000099 -0.000103
-0.000095 -0.000102
-0.000090 -0.000100
-0.000095 -0.000099
-0.000092 -0.000098
-0.000092 -0.000097
-0.000092 -0.000096
-0.000089 -0.000094
-0.000088 -0.000093
-0.000092 -0.000092
-0.000085 -0.000091
-0.000087 -0.000090
-0.000085 -0.000088
-0.000081 -0.000087
-0.000088 -0.000086
-0.000081 -0.000085
-0.000081 -0.000083
-0.000078 -0.000082
-0.000079 -0.000081
-0.000080 -0.000079
-0.000078 -0.000078
-0.000073 -0.000077
-0.000074 -0.000076
-0.000073 -0.000074
-0.000072 -0.000073
-0.000073 -0.000072
-0.000067 -0.000070
-0.000066 -0.000069
-0.000066 -0.000068
-0.000064 -0.000066
-0.000059 -0.000065
-0.000064 -0.000064
-0.000059 -0.000062
-0.000058 -0.000061
-0.000058 -0.000060
-0.000058 -0.000058
-0.000061 -0.000057
-0.000053 -0.000056
-0.000053 -0.000054
-0.000049 -0.000053
-0.000053 -0.000051
-0.000054 -0.000050
-0.000051 -0.000049
-0.000045 -0.000047
-0.000046 -0.000046
-0.000041 -0.000045
-0.000048 -0.000043
-0.000042 -0.000042
-0.000044 -0.000040
-0.000040 -0.000039
-0.000045 -0.000038
-0.000037 -0.000036
-0.000033 -0.000035
-0.000033 -0.000033
-0.000035 -0.000032
-0.000034 -0.000031
-0.000030 -0.000029
-0.000030 -0.000028
-0.000026 -0.000026
-0.000027 -0.000025
-0.000024 -0.000024
-0.000026 -0.000022
-0.000024 -0.000021
-0.000023 -0.000019
-0.000022 -0.000018
-0.000020 -0.000017
-0.000014 -0.000015
-0.000019 -0.000014
-0.000017 -0.000012
-0.000016 -0.000011
-0.000014 -0.000010
-0.000008 -0.000008
-0.000010 -0.000007
-0.000004 -0.000005
-0.000005 -0.000004
-0.000000 -0.000003
-0.000005 -0.000001
-0.000003 0.000000
-0.000005 0.000002
-0.000002 0.000003
0.000004 0.000004
0.000002 0.000006
0.000006 0.000007
0.000004 0.000009
0.000005 0.000010
0.000005 0.000011
0.000008 0.000013
0.000009 0.000014
0.000009 0.000016
0.000015 0.000017
0.000012 0.000018
0.000014 0.000020
0.000020 0.000021
0.000018 0.000022
0.000017 0.000024
0.000021 0.000025
0.000022 0.000027
0.000025 0.000028
0.000026 0.000029
0.000028 0.000031
0.000028 0.000032
0.000030 0.000033
0.000029 0.000035
0.000035 0.000036
0.000034 0.000037
0.000035 0.000039
0.000040 0.000040
0.000035 0.000041
0.000037 0.000043
0.000039 0.000044
0.000044 0.000045
0.000040 0.000047
0.000044 0.000048
0.000046 0.000049
0.000043 0.000050
0.000047 0.000052
0.000050 0.000053
0.000051 0.000054
0.000049 0.000055
0.000051 0.000057
0.000059 0.000058
0.000052 0.000059
0.000058 0.000061
0.000058 0.000062
0.000063 0.000063
0.000059 0.000064
0.000068 0.000065
0.000066 0.000067
0.000066 0.000068
0.000067 0.000069
0.000067 0.000070
0.000067 0.000071
0.000069 0.000073
0.000072 0.000074
0.000070 0.000075
0.000072 0.000076
0.000075 0.000077
0.000074 0.000079
0.000074 0.000080
0.000080 0.000081
0.000087 0.000082
0.000078 0.000083
0.000085 0.000084
0.000083 0.000085
0.000083 0.000086
0.000088 0.000088
0.000085 0.000089
0.000087 0.000090
0.000087 0.000091
0.000090 0.000092
0.000095 0.000093
0.000094 0.000094
0.000097 0.000095
0.000101 0.000096
0.000103 0.000097
0.000095 0.000098
0.000098 0.000099
0.000099 0.000100
0.000103 0.000101
0.000098 0.000102
0.000101 0.000103
0.000103 0.000104
0.000104 0.000105
0.000112 0.000106
0.000108 0.000107
0.000111 0.000108
0.000108 0.000109
0.000110 0.000110
0.000113 0.000111
0.000116 0.000112
0.000113 0.000113
0.000109 0.000113
0.000113 0.000114
0.000115 0.000115
0.000118 0.000116
0.000123 0.000117
0.000120 0.000118
0.000123 0.000119
0.000121 0.000119
0.000120 0.000120
0.000124 0.000121
0.000125 0.000122
0.000127 0.000123
0.000125 0.000124
0.000128 0.000124
0.000124 0.000125
0.000126 0.000126
0.000128 0.000127
0.000127 0.000127
0.000136 0.000128
0.000136 0.000129
0.000135 0.000129
0.000135 0.000130
0.000134 0.000131
0.000129 0.000132
0.000134 0.000132
0.000137 0.000133
0.000133 0.000134
0.000138 0.000134
0.000138 0.000135
0.000140 0.000135
0.000143 0.000136
0.000145 0.000137
0.000143 0.000137
0.000140 0.000138
0.000145 0.000138
0.000144 0.000139
0.000146 0.000140
0.000143 0.000140
0.000145 0.000141
0.000144 0.000141
0.000143 0.000142
0.000147 0.000142
0.000147 0.000143
0.000147 0.000143
0.000146 0.000144
0.000151 0.000144
0.000147 0.000145
0.000152 0.000145
0.000147 0.000145
0.000148 0.000146
0.000148 0.000146
0.000153 0.000147
0.000150 0.000147
0.000154 0.000147
0.000154 0.000148
0.000155 0.000148
0.000153 0.000149
0.000150 0.000149
0.000153 0.000149
0.000154 0.000150
0.000160 0.000150
0.000161 0.000150
0.000155 0.000150
0.000158 0.000151
0.000154 0.000151
0.000154 0.000151
0.000155 0.000152
0.000162 0.000152
0.000159 0.000152
0.000160 0.000152
0.000158 0.000152
0.000155 0.000153
0.000158 0.000153
0.000160 0.000153
0.000162 0.000153
0.000161 0.000153
0.000158 0.000153
0.000160 0.000154
0.000161 0.000154
0.000161 0.000154
0.000158 0.000154
0.000158 0.000154
0.000159 0.000154
0.000162 0.000154
0.000163 0.000154
0.000161 0.000154
0.000163 0.000154
0.000156 0.000154
0.000161 0.000154
0.000160 0.000154
0.000160 0.000154
0.000165 0.000154
0.000162 0.000154
0.000161 0.000154
0.000161 0.000154
0.000165 0.000154
0.000160 0.000154
0.000157 0.000154
0.000155 0.000154
0.000156 0.000154
0.000161 0.000154
0.000164 0.000154
0.000164 0.000153
0.000159 0.000153
0.000162 0.000153
0.000158 0.000153
0.000158 0.000153
0.000156 0.000153
0.000163 0.000152
0.000159 0.000152
0.000153 0.000152
0.000155 0.000152
0.000156 0.000151
0.000154 0.000151
0.000163 0.000151
0.000159 0.000151
0.000155 0.000150
0.000155 0.000150
0.000148 0.000150
0.000152 0.000149
0.000157 0.000149
0.000156 0.000149
0.000150 0.000148
0.000151 0.000148
0.000152 0.000148
0.000152 0.000147
0.000152 0.000147
0.000156 0.000147
0.000153 0.000146
0.000146 0.000146
0.000151 0.000145
0.000148 0.000145
0.000150 0.000144
0.000150 0.000144
0.000145 0.000143
0.000146 0.000143
0.000146 0.000142
0.000146 0.000142
0.000143 0.000141
0.000145 0.000141
0.000144 0.000140
0.000145 0.000140
0.000138 0.000139
0.000140 0.000139
0.000147 0.000138
0.000144 0.000138
0.000138 0.000137
0.000137 0.000136
0.000137 0.000136
0.000142 0.000135
0.000143 0.000135
0.000136 0.000134
0.000140 0.000133
0.000136 0.000133
0.000132 0.000132
0.000132 0.000131
0.000134 0.000131
0.000137 0.000130
0.000131 0.000129
0.000128 0.000128
0.000128 0.000128
0.000124 0.000127
0.000128 0.000126
0.000133 0.000125
0.000130 0.000125
0.000131 0.000124
0.000125 0.000123
0.000123 0.000122
0.000123 0.000121
0.000130 0.000121
0.000122 0.000120
0.000128 0.000119
0.000121 0.000118
0.000114 0.000117
0.000114 0.000116
0.000122 0.000116
0.000116 0.000115
0.000116 0.000114
0.000115 0.000113
0.000116 0.000112
0.000113 0.000111
0.000109 0.000110
0.000106 0.000109
0.000109 0.000108
0.000107 0.000107
0.000102 0.000106
0.000105 0.000106
0.000101 0.000105
0.000107 0.000104
0.000107 0.000103
0.000106 0.000102
0.000098 0.000101
0.000101 0.000100
0.000097 0.000099
0.000099 0.000098
0.000099 0.000097
0.000099 0.000096
0.000097 0.000094
0.000093 0.000093
0.000090 0.000092
0.000095 0.000091
0.000093 0.000090
0.000089 0.000089
0.000086 0.000088
0.000084 0.000087
0.000082 0.000086
0.000080 0.000085
0.000084 0.000084
0.000081 0.000083
0.000081 0.000081
0.000080 0.000080
0.000078 0.000079
0.000076 0.000078
0.000076 0.000077
0.000077 0.000076
0.000072 0.000075
0.000069 0.000073
0.000067 0.000072
0.000069 0.000071
0.000066 0.000070
0.000064 0.000069
0.000069 0.000067
0.000065 0.000066
0.000060 0.000065
0.000061 0.000064
0.000058 0.000063
0.000053 0.000061
0.000059 0.000060
0.000059 0.000059
0.000054 0.000058
0.000057 0.000056
0.000054 0.000055
0.000050 0.000054
0.000048 0.000053
0.000048 0.000051
0.000045 0.000050
0.000049 0.000049
0.000048 0.000048
0.000048 0.000046
0.000040 0.000045
0.000037 0.000044
0.000036 0.000042
0.000037 0.000041
0.000040 0.000040
0.000039 0.000038
0.000036 0.000037
0.000041 0.000036
0.000031 0.000035
0.000028 0.000033
0.000026 0.000032
0.000024 0.000031
0.000028 0.000029
0.000029 0.000028
0.000023 0.000027
0.000023 0.000025
0.000023 0.000024
0.000019 0.000023
0.000018 0.000021
0.000020 0.000020
0.000020 0.000019
0.000014 0.000017
0.000017 0.000016
0.000012 0.000014
0.000009 0.000013
0.000005 0.000012
0.000009 0.000010
0.000005 0.000009
0.000009 0.000008
0.000006 0.000006
0.000003 0.000005
0.000002 0.000004
-0.000002 0.000002
-0.000003 0.000001
0.000002 -0.000000
-0.000006 -0.000002
-0.000005 -0.000003
-0.000005 -0.000005
-0.000004 -0.000006
-0.000009 -0.000007
-0.000012 -0.000009
-0.000012 -0.000010
-0.000010 -0.000011
-0.000016 -0.000013
-0.000017 -0.000014
-0.000018 -0.000016
-0.000020 -0.000017
-0.000021 -0.000018
-0.000022 -0.000020
-0.000021 -0.000021
-0.000028 -0.000022
-0.000027 -0.000024
-0.000027 -0.000025
-0.000028 -0.000026
-0.000029 -0.000028
-0.000031 -0.000029
-0.000033 -0.000031
-0.000034 -0.000032
-0.000033 -0.000033
-0.000038 -0.000035
-0.000040 -0.000036
-0.000041 -0.000037
-0.000038 -0.000039
-0.000043 -0.000040
-0.000046 -0.000041
-0.000048 -0.000043
-0.000045 -0.000044
-0.000041 -0.000045
-0.000048 -0.000047
-0.000052 -0.000048
-0.000050 -0.000049
-0.000053 -0.000051
-0.000057 -0.000052
-0.000054 -0.000053


==> figs/time_hist_BP50_p033.dat <==
-0.000087 -0.000076
-0.000084 -0.000077
-0.000089 -0.000078
-0.000091 -0.000079
-0.000088 -0.000080
-0.000087 -0.000081
-0.000095 -0.000082
-0.000091 -0.000083
-0.000097 -0.000084
-0.000095 -0.000085
-0.000090 -0.000086
-0.000097 -0.000087
-0.000094 -0.000088
-0.000098 -0.000089
-0.000101 -0.000090
-0.000101 -0.000091
-0.000098 -0.000092
-0.000105 -0.000093
-0.000100 -0.000094
-0.000097 -0.000095
-0.000104 -0.000096
-0.000105 -0.000097
-0.000102 -0.000098
-0.000102 -0.000099
-0.000109 -0.000100
-0.000115 -0.000101
-0.000108 -0.000102
-0.000110 -0.000102
-0.000109 -0.000103
-0.000116 -0.000104
-0.000110 -0.000105
-0.000119 -0.000106
-0.000112 -0.000107
-0.000116 -0.000108
-0.000121 -0.000109
-0.000121 -0.000110
-0.000117 -0.000111
-0.000119 -0.000112
-0.000121 -0.000113
-0.000118 -0.000114
-0.000123 -0.000114
-0.000121 -0.000115
-0.000118 -0.000116
-0.000119 -0.000117
-0.000121 -0.000118
-0.000125 -0.000119
-0.000122 -0.000120
-0.000124 -0.000121
-0.000125 -0.000121
-0.000123 -0.000122
-0.000124 -0.000123
-0.000125 -0.000124
-0.000123 -0.000125
-0.000128 -0.000126
-0.000127 -0.000126
-0.000127 -0.000127
-0.000127 -0.000128
-0.000131 -0.000129
-0.000128 -0.000129
-0.000128 -0.000130
-0.000132 -0.000131
-0.000128 -0.000132
-0.000127 -0.000132
-0.000133 -0.000133
-0.000134 -0.000134
-0.000133 -0.000134
-0.000131 -0.000135
-0.000129 -0.000136
-0.000135 -0.000136
-0.000137 -0.000137
-0.000134 -0.000137
-0.000133 -0.000138
-0.000136 -0.000138
-0.000133 -0.000139
-0.000133 -0.000140
-0.000135 -0.000140
-0.000133 -0.000141
-0.000135 -0.000141
-0.000137 -0.000142
-0.000135 -0.000142
-0.000139 -0.000142
-0.000134 -0.000143
-0.000136 -0.000143
-0.000140 -0.000144
-0.000139 -0.000144
-0.000136 -0.000144
-0.000139 -0.000145
-0.000140 -0.000145
-0.000138 -0.000145
-0.000137 -0.000146
-0.000141 -0.000146
-0.000136 -0.000146
-0.000137 -0.000147
-0.000136 -0.000147
-0.000135 -0.000147
-0.000135 -0.000147
-0.000142 -0.000147
-0.000133 -0.000148
-0.000135 -0.000148
-0.000136 -0.000148
-0.000137 -0.000148
-0.000138 -0.000148
-0.000141 -0.000148
-0.000140 -0.000148
-0.000136 -0.000148
-0.000134 -0.000148
-0.000141 -0.000148
-0.000139 -0.000148
-0.000140 -0.000148
-0.000137 -0.000148
-0.000138 -0.000148
-0.000135 -0.000148
-0.000141 -0.000148
-0.000137 -0.000148
-0.000137 -0.000148
-0.000140 -0.000148
-0.000136 -0.000148
-0.000144 -0.000147
-0.000140 -0.000147
-0.000137 -0.000147
-0.000141 -0.000147
-0.000139 -0.000147
-0.000132 -0.000146
-0.000139 -0.000146
-0.000136 -0.000146
-0.000140 -0.000146
-0.000137 -0.000145
-0.000140 -0.000145
-0.000135 -0.000145
-0.000135 -0.000144
-0.000138 -0.000144
-0.000133 -0.000143
-0.000137 -0.000143
-0.000140 -0.000143
-0.000137 -0.000142
-0.000134 -0.000142
-0.000133 -0.000141
-0.000132 -0.000141
-0.000133 -0.000140
-0.000136 -0.000140
-0.000135 -0.000139
-0.000137 -0.000139
-0.000133 -0.000138
-0.000132 -0.000138
-0.000134 -0.000137
-0.000132 -0.000137
-0.000137 -0.000136
-0.000134 -0.000135
-0.000133 -0.000135
-0.000132 -0.000134
-0.000133 -0.000134
-0.000132 -0.000133
-0.000132 -0.000132
-0.000136 -0.000132
-0.000129 -0.000131
-0.000132 -0.000130
-0.000133 -0.000130
-0.000128 -0.000129
-0.000129 -0.000128
-0.000131 -0.000128
-0.000130 -0.000127
-0.000127 -0.000126
-0.000127 -0.000125
-0.000130 -0.000125
-0.000126 -0.000124
-0.000128 -0.000123
-0.000127 -0.000123
-0.000126 -0.000122
-0.000126 -0.000121
-0.000127 -0.000120
-0.000127 -0.000120
-0.000123 -0.000119
-0.000123 -0.000118
-0.000127 -0.000117
-0.000125 -0.000117
-0.000119 -0.000116
-0.000122 -0.000115
-0.000121 -0.000114
-0.000123 -0.000113
-0.000120 -0.000113
-0.000123 -0.000112
-0.000120 -0.000111
-0.000122 -0.000110
-0.000121 -0.000109
-0.000117 -0.000109
-0.000117 -0.000108
-0.000117 -0.000107
-0.000116 -0.000106
-0.000115 -0.000105
-0.000111 -0.000105
-0.000116 -0.000104
-0.000107 -0.000103
-0.000112 -0.000102
-0.000111 -0.000101
-0.000110 -0.000100
-0.000107 -0.000100
-0.000106 -0.000099
-0.000108 -0.000098
-0.000111 -0.000097
-0.000109 -0.000096
-0.000107 -0.000096
-0.000104 -0.000095
-0.000102 -0.000094
-0.000100 -0.000093
-0.000101 -0.000092
-0.000101 -0.000091
-0.000096 -0.000091
-0.000101 -0.000090
-0.000097 -0.000089
-0.000092 -0.000088
-0.000094 -0.000087
-0.000094 -0.000086
-0.000089 -0.000086
-0.000098 -0.000085
-0.000095 -0.000084
-0.000090 -0.000083
-0.000087 -0.000082
-0.000093 -0.000081
-0.000091 -0.000080
-0.000086 -0.000079
-0.000082 -0.000079
-0.000082 -0.000078
-0.000087 -0.000077
-0.000081 -0.000076
-0.000078 -0.000075
-0.000081 -0.000074
-0.000077 -0.000073
-0.000080 -0.000072
-0.000070 -0.000071
-0.000073 -0.000070
-0.000076 -0.000070
-0.000071 -0.000069
-0.000075 -0.000068
-0.000070 -0.000067
-0.000070 -0.000066
-0.000066 -0.000065
-0.000065 -0.000064
-0.000066 -0.000063
-0.000065 -0.000062
-0.000064 -0.000061
-0.000064 -0.000060
-0.000061 -0.000059
-0.000057 -0.000058
-0.000056 -0.000057
-0.000062 -0.000056
-0.000053 -0.000055
-0.000055 -0.000054
-0.000054 -0.000053
-0.000049 -0.000052
-0.000051 -0.000051
-0.000050 -0.000050
-0.000049 -0.000049
-0.000050 -0.000048
-0.000046 -0.000047
-0.000043 -0.000046
-0.000040 -0.000045
-0.000039 -0.000044
-0.000037 -0.000043
-0.000037 -0.000042
-0.000038 -0.000041
-0.000039 -0.000040
-0.000036 -0.000039
-0.000033 -0.000038
-0.000032 -0.000037
-0.000032 -0.000036
-0.000026 -0.000035
-0.000032 -0.000034
-0.000029 -0.000033
-0.000023 -0.000031
-0.000024 -0.000030
-0.000021 -0.000029
-0.000024 -0.000028
-0.000021 -0.000027
-0.000017 -0.000026
-0.000016 -0.000025
-0.000019 -0.000024
-0.000018 -0.000022
-0.000012 -0.000021
-0.000013 -0.000020
-0.000016 -0.000019
-0.000010 -0.000018
-0.000007 -0.000017
-0.000005 -0.000015
-0.000004 -0.000014
-0.000006 -0.000013
-0.000007 -0.000012
-0.000006 -0.000011
-0.000004 -0.000009
-0.000005 -0.000008
-0.000006 -0.000007
0.000000 -0.000006
-0.000001 -0.000005
0.000002 -0.000003
0.000001 -0.000002
0.000005 -0.000001
0.000001 0.000000
0.000008 0.000002
0.000006 0.000003
0.000007 0.000004
0.000008 0.000005
0.000011 0.000006
0.000006 0.000008
0.000013 0.000009
0.000012 0.000010
0.000016 0.000011
0.000016 0.000013
0.000012 0.000014
0.000016 0.000015
0.000015 0.000016
0.000018 0.000018
0.000023 0.000019
0.000025 0.000020
0.000024 0.000021
0.000022 0.000022
0.000023 0.000024
0.000023 0.000025
0.000023 0.000026
0.000033 0.000027
0.000024 0.000028
0.000026 0.000030
0.000030 0.000031
0.000033 0.000032
0.000033 0.000033
0.000034 0.000034
0.000028 0.000035
0.000036 0.000036
0.000037 0.000038
0.000041 0.000039
0.000040 0.000040
0.000036 0.000041
0.000041 0.000042
0.000043 0.000043
0.000045 0.000044
0.000045 0.000045
0.000045 0.000046
0.000045 0.000048
0.000049 0.000049
0.000045 0.000050
0.000050 0.000051
0.000047 0.000052
0.000052 0.000053
0.000058 0.000054
0.000056 0.000055
0.000052 0.000056
0.000058 0.000057
0.000058 0.000058
0.000062 0.000059
0.000059 0.000060
0.000061 0.000061
0.000059 0.000062
0.000057 0.000063
0.000063 0.000064
0.000060 0.000065
0.000067 0.000066
0.000067 0.000067
0.000072 0.000068
0.000070 0.000069
0.000069 0.000070
0.000071 0.000071
0.000068 0.000072
0.000067 0.000073
0.000072 0.000074
0.000075 0.000075
0.000073 0.000076
0.000075 0.000077
0.000076 0.000077
0.000080 0.000078
0.000076 0.000079
0.000081 0.000080
0.000083 0.000081
0.000083 0.000082
0.000083 0.000083
0.000085 0.000084
0.000083 0.000085
0.000083 0.000085
0.000083 0.000086
0.000086 0.000087
0.000089 0.000088
0.000085 0.000089
0.000088 0.000090
0.000090 0.000091
0.000092 0.000091
0.000093 0.000092
0.000092 0.000093
0.000094 0.000094
0.000097 0.000095
0.000094 0.000095
0.000093 0.000096
0.000098 0.000097
0.000100 0.000098
0.000095 0.000098
0.000101 0.000099
0.000102 0.000100
0.000101 0.000101
0.000099 0.000102
0.000102 0.000102
0.000108 0.000103
0.000103 0.000104
0.000103 0.000104
0.000104 0.000105
0.000111 0.000106
0.000107 0.000107
0.000108 0.000107
0.000107 0.000108
0.000109 0.000109
0.000106 0.000109
0.000110 0.000110
0.000111 0.000111
0.000115 0.000111
0.000117 0.000112
0.000116 0.000113
0.000114 0.000113
0.000114 0.000114
0.000118 0.000115
0.000118 0.000115
0.000119 0.000116
0.000119 0.000116
0.000117 0.000117
0.000116 0.000118
0.000119 0.000118
0.000120 0.000119
0.000122 0.000119
0.000124 0.000120
0.000125 0.000120
0.000123 0.000121
0.000122 0.000122
0.000126 0.000122
0.000124 0.000123
0.000126 0.000123
0.000129 0.000124
0.000128 0.000124
0.000130 0.000125
0.000126 0.000125
0.000126 0.000126
0.000125 0.000126
0.000126 0.000127
0.000128 0.000127
0.000133 0.000128
0.000132 0.000128
0.000133 0.000129
0.000132 0.000129
0.000133 0.000130
0.000132 0.000130
0.000135 0.000131
0.000135 0.000131
0.000133 0.000132
0.000130 0.000132
0.000138 0.000132
0.000138 0.000133
0.000135 0.000133
0.000137 0.000134
0.000137 0.000134
0.000135 0.000135
0.000137 0.000135
0.000141 0.000135
0.000140 0.000136
0.000136 0.000136
0.000140 0.000137
0.000139 0.000137
0.000137 0.000137
0.000138 0.000138
0.000140 0.000138
0.000138 0.000138
0.000145 0.000139
0.000142 0.000139
0.000141 0.000139
0.000143 0.000140
0.000146 0.000140
0.000139 0.000140
0.000145 0.000141
0.000142 0.000141
0.000142 0.000141
0.000142 0.000141
0.000143 0.000142
0.000145 0.000142
0.000143 0.000142
0.000141 0.000142
0.000146 0.000143
0.000145 0.000143
0.000141 0.000143
0.000142 0.000143
0.000147 0.000144
0.000143 0.000144
0.000143 0.000144
0.000148 0.000144
0.000147 0.000144
0.000149 0.000145
0.000149 0.000145
0.000153 0.000145
0.000142 0.000145
0.000146 0.000145
0.000147 0.000145
0.000148 0.000145
0.000150 0.000145
0.000146 0.000146
0.000143 0.000146
0.000147 0.000146
0.000143 0.000146
0.000144 0.000146
0.000147 0.000146
0.000146 0.000146
0.000147 0.000146
0.000149 0.000146
0.000148 0.000146
0.000146 0.000146
0.000146 0.000146
0.000149 0.000146
0.000146 0.000146
0.000146 0.000146
0.000146 0.000146
0.000145 0.000146
0.000151 0.000146
0.000145 0.000146
0.000142 0.000146
0.000145 0.000146
0.000148 0.000146
0.000146 0.000146
0.000145 0.000146
0.000145 0.000146
0.000148 0.000146
0.000141 0.000146
0.000146 0.000145
0.000143 0.000145
0.000143 0.000145
0.000145 0.000145
0.000141 0.000145
0.000140 0.000145
0.000142 0.000145
0.000140 0.000144
0.000142 0.000144
0.000145 0.000144
0.000143 0.000144
0.000143 0.000143
0.000142 0.000143
0.000140 0.000143
0.000139 0.000143
0.000137 0.000142
0.000139 0.000142
0.000138 0.000142
0.000140 0.000142
0.000136 0.000141
0.000142 0.000141
0.000140 0.000141
0.000139 0.000140
0.000135 0.000140
0.000135 0.000140
0.000134 0.000139
0.000137 0.000139
0.000136 0.000139
0.000129 0.000138
0.000136 0.000138
0.000132 0.000137
0.000133 0.000137
0.000128 0.000136
0.000130 0.000136
0.000134 0.000135
0.000132 0.000135
0.000130 0.000135
0.000131 0.000134
0.000130 0.000134
0.000128 0.000133
0.000125 0.000132
0.000126 0.000132
0.000123 0.000131
0.000128 0.000131
0.000122 0.000130
0.000125 0.000130
0.000124 0.000129
0.000125 0.000128
0.000120 0.000128
0.000122 0.000127
0.000118 0.000127
0.000124 0.000126
0.000118 0.000125
0.000119 0.000125
0.000116 0.000124
0.000118 0.000123
0.000116 0.000122
0.000112 0.000122
0.000114 0.000121
0.000115 0.000120
0.000115 0.000119
0.000112 0.000119
0.000109 0.000118
0.000111 0.000117
0.000111 0.000116
0.000114 0.000116
0.000113 0.000115
0.000107 0.000114
0.000110 0.000113
0.000106 0.000112
0.000105 0.000111
0.000106 0.000111
0.000108 0.000110
0.000103 0.000109
0.000100 0.000108
0.000099 0.000107
0.000099 0.000106
0.000101 0.000105
0.000096 0.000104
0.000098 0.000103
0.000095 0.000102
0.000097 0.000101
0.000095 0.000100
0.000097 0.000099
0.000093 0.000098
0.000093 0.000097
0.000092 0.000097
0.000092 0.000096
0.000087 0.000095
0.000090 0.000093
0.000088 0.000092
0.000090 0.000091
0.000091 0.000090
0.000088 0.000089
0.000086 0.000088
0.000081 0.000087
0.000084 0.000086
0.000080 0.000085
0.000081 0.000084
0.000081 0.000083
0.000076 0.000082
0.000079 0.000081
0.000075 0.000080
0.000080 0.000079
0.000076 0.000078
0.000071 0.000076
0.000075 0.000075
0.000073 0.000074
0.000070 0.000073
0.000070 0.000072
0.000070 0.000071
0.000067 0.000070
0.000069 0.000069
0.000066 0.000067
0.000068 0.000066
0.000064 0.000065
0.000064 0.000064
0.000065 0.000063
0.000063 0.000062
0.000061 0.000060
0.000061 0.000059
0.000060 0.000058
0.000056 0.000057
0.000058 0.000056
0.000055 0.000055
0.000056 0.000053
0.000051 0.000052
0.000053 0.000051
0.000052 0.000050
0.000053 0.000049
0.000047 0.000048
0.000051 0.000046
0.000045 0.000045
0.000048 0.000044
0.000046 0.000043
0.000043 0.000042
0.000038 0.000040
0.000044 0.000039
0.000043 0.000038
0.000039 0.000037
0.000045 0.000036
0.000039 0.000034
0.000036 0.000033
0.000040 0.000032
0.000038 0.000031
0.000033 0.000030
0.000033 0.000029
0.000033 0.000027
0.000031 0.000026
0.000032 0.000025
0.000030 0.000024
0.000023 0.000023
0.000028 0.000022
0.000029 0.000020
0.000026 0.000019
0.000020 0.000018
0.000018 0.000017
0.000019 0.000016
0.000018 0.000015
0.000017 0.000013
0.000018 0.000012
0.000019 0.000011
0.000018 0.000010
0.000015 0.000009
0.000014 0.000008
0.000014 0.000007
0.000012 0.000005
0.000010 0.000004
0.000009 0.000003
0.000012 0.000002
0.000004 0.000001
0.000003 -0.000000
0.000004 -0.000001
0.000005 -0.000002
0.000003 -0.000003
0.000003 -0.000005
0.000002 -0.000006
-0.000001 -0.000007
-0.000001 -0.000008
-0.000001 -0.000009
-0.000007 -0.000010
-0.000008 -0.000011
-0.000008 -0.000012
-0.000003 -0.000013
-0.000004 -0.000014
-0.000012 -0.000015
-0.000010 -0.000016
-0.000009 -0.000017
-0.000015 -0.000019
-0.000015 -0.000020
-0.000016 -0.000021
-0.000018 -0.000022
-0.000016 -0.000023
-0.000017 -0.000024
-0.000018 -0.000025
-0.000020 -0.000026
-0.000017 -0.000027
-0.000018 -0.000028
-0.000024 -0.000029
-0.000026 -0.000030
-0.000028 -0.000031
-0.000024 -0.000032
-0.000029 -0.000033
-0.000027 -0.000034
-0.000032 -0.000035
-0.000037 -0.000036
-0.000032 -0.000037
-0.000036 -0.000038
-0.000036 -0.000039
-0.000038 -0.000040
-0.000039 -0.000041
-0.000041 -0.000042
-0.000040 -0.000043
-0.000044 -0.000044
-0.000045 -0.000045
-0.000046 -0.000046
-0.000046 -0.000047
-0.000044 -0.000048
-0.000049 -0.000049
-0.000045 -0.000050
-0.000051 -0.000051
-0.000053 -0.000052
-0.000055 -0.000053
-0.000057 -0.000054
-0.000059 -0.000055
-0.000052 -0.000056
-0.000057 -0.000056
-0.000062 -0.000057
-0.000058 -0.000058
-0.000065 -0.000059
-0.000064 -0.000060
-0.000068 -0.000061
-0.000066 -0.000062
-0.000070 -0.000063
-0.000071 -0.000064
-0.000074 -0.000065
-0.000070 -0.000066
-0.000074 -0.000067
-0.000074 -0.000068
-0.000077 -0.000069
-0.000070 -0.000070
-0.000075 -0.000071
-0.000079 -0.000072
-0.000078 -0.000073
-0.000079 -0.000074
-0.000079 -0.000074
-0.000077 -0.000075
-0.000081 -0.000076
-0.000083 -0.000077
-0.000081 -0.000078
-0.000084 -0.000079
-0.000090 -0.000080
-0.000086 -0.000081
-0.000094 -0.000082
-0.000091 -0.000083
-0.000090 -0.000084
-0.000087 -0.000085
-0.000090 -0.000086
-0.000095 -0.000087
-0.000100 -0.000088
-0.000095 -0.000089
-0.000102 -0.000090
-0.000097 -0.000091
-0.000094 -0.000092
-0.000096 -0.000093
-0.000102 -0.000094
-0.000101 -0.000095
-0.000102 -0.000095
-0.000102 -0.000096
-0.000102 -0.000097
-0.000106 -0.000098
-0.000105 -0.000099
-0.000103 -0.000100
-0.000102 -0.000101
-0.000111 -0.000102
-0.000111 -0.000103
-0.000105 -0.000104
-0.000112 -0.000105
-0.000112 -0.000105
-0.000114 -0.000106
-0.000111 -0.000107
-0.000115 -0.000108
-0.000115 -0.000109
-0.000117 -0.000110
-0.000118 -0.000111
-0.000122 -0.000112
-0.000114 -0.000112
-0.000118 -0.000113
-0.000118 -0.000114
-0.000118 -0.000115
-0.000123 -0.000116
-0.000122 -0.000117
-0.000120 -0.000117
-0.000119 -0.000118
-0.000122 -0.000119
-0.000122 -0.000120
-0.000123 -0.000121
-0.000125 -0.000121
-0.000126 -0.000122
-0.000124 -0.000123
-0.000126 -0.000124
-0.000129 -0.000124
-0.000126 -0.000125
-0.000130 -0.000126
-0.000130 -0.000127
-0.000126 -0.000127
-0.000129 -0.000128
-0.000124 -0.000129
-0.000126 -0.000129
-0.000126 -0.000130
-0.000126 -0.000131
-0.000129 -0.000131
-0.000131 -0.000132
-0.000131 -0.000133
-0.000136 -0.000133
-0.000132 -0.000134
-0.000133 -0.000134
-0.000133 -0.000135
-0.000130 -0.000136
-0.000132 -0.000136
-0.000137 -0.000137
-0.000134 -0.000137
-0.000133 -0.000138
-0.000135 -0.000138
-0.000140 -0.000139
-0.000134 -0.000139
-0.000135 -0.000140
-0.000136 -0.000140
-0.000135 -0.000140
-0.000134 -0.000141
-0.000137 -0.000141
-0.000136 -0.000142
-0.000139 -0.000142
-0.000139 -0.000142
-0.000132 -0.000143
-0.000137 -0.000143
-0.000138 -0.000143
-0.000136 -0.000144
-0.000139 -0.000144
-0.000138 -0.000144
-0.000139 -0.000144
-0.000138 -0.000145
-0.000137 -0.000145
-0.000140 -0.000145
-0.000141 -0.000145
-0.000141 -0.000145
-0.000141 -0.000146
-0.000140 -0.000146
-0.000134 -0.000146
-0.000141 -0.000146
-0.000141 -0.000146
-0.000136 -0.000146
-0.000136 -0.000146
-0.000142 -0.000146
-0.000137 -0.000146
-0.000138 -0.000146
-0.000141 -0.000146
-0.000140 -0.000146
-0.000139 -0.000146
-0.000140 -0.000146
-0.000136 -0.000146
-0.000140 -0.000146
-0.000140 -0.000146
-0.000139 -0.000146
-0.000138 -0.000146
-0.000136 -0.000146
-0.000139 -0.000146
-0.000140 -0.000146
-0.000142 -0.000145
-0.000139 -0.000145
-0.000141 -0.000145
-0.000136 -0.000145
-0.000138 -0.000145
-0.000136 -0.000144
-0.000135 -0.000144
-0.000136 -0.000144
-0.000134 -0.000144
-0.000138 -0.000143
-0.000137 -0.000143
-0.000136 -0.000143
-0.000134 -0.000142
-0.000138 -0.000142
-0.000137 -0.000142
-0.000135 -0.000141
-0.000136 -0.000141
-0.000136 -0.000141
-0.000139 -0.000140
-0.000134 -0.000140
-0.000133 -0.000139
-0.000137 -0.000139
-0.000132 -0.000138
-0.000135 -0.000138
-0.000135 -0.000137
-0.000133 -0.000137
-0.000134 -0.000136
-0.000136 -0.000136
-0.000134 -0.000135
-0.000136 -0.000135
-0.000135 -0.000134
-0.000132 -0.000134
-0.000132 -0.000133
-0.000131 -0.000132
-0.000132 -0.000132
-0.000133 -0.000131
-0.000131 -0.000131
-0.000128 -0.000130
-0.000132 -0.000129
-0.000128 -0.000129
-0.000129 -0.000128
-0.000129 -0.000127
-0.000125 -0.000127
-0.000124 -0.000126
-0.000127 -0.000125
-0.000128 -0.000125
-0.000126 -0.000124
-0.000128 -0.000123
-0.000128 -0.000123
-0.000127 -0.000122
-0.000127 -0.000121
-0.000122 -0.000120
-0.000124 -0.000120
-0.000124 -0.000119
-0.000123 -0.000118
-0.000127 -0.000118
-0.000120 -0.000117
-0.000120 -0.000116
-0.000119 -0.000115
-0.000123 -0.000115
-0.000121 -0.000114
-0.000121 -0.000113
-0.000120 -0.000112
-0.000117 -0.000111
-0.000124 -0.000111
-0.000117 -0.000110
-0.000117 -0.000109
-0.000113 -0.000108
-0.000116 -0.000107
-0.000114 -0.000107
-0.000115 -0.000106
-0.000113 -0.000105
-0.000109 -0.000104
-0.000110 -0.000103
-0.000110 -0.000103
-0.000111 -0.000102
-0.000102 -0.000101
-0.000110 -0.000100
-0.000110 -0.000099
-0.000103 -0.000098
-0.000102 -0.000098
-0.000104 -0.000097
-0.000104 -0.000096
-0.000102 -0.000095
-0.000106 -0.000094
-0.000096 -0.000093
-0.000098 -0.000093
-0.000099 -0.000092
-0.000095 -0.000091
-0.000097 -0.000090
-0.000096 -0.000089
-0.000095 -0.000088
-0.000094 -0.000088
-0.000095 -0.000087
-0.000095 -0.000086
-0.000091 -0.000085
-0.000089 -0.000084
-0.000091 -0.000083
-0.000087 -0.000082
-0.000086 -0.000081
-0.000086 -0.000080
-0.000083 -0.000079
-0.000077 -0.000079
-0.000088 -0.000078
-0.000080 -0.000077
-0.000080 -0.000076
-0.000078 -0.000075
-0.000077 -0.000074
-0.000081 -0.000073
-0.000076 -0.000072
-0.000078 -0.000071
-0.000071 -0.000070
-0.000074 -0.000069
-0.000069 -0.000068
-0.000065 -0.000067
-0.000065 -0.000066
-0.000067 -0.000065
-0.000069 -0.000064
-0.000061 -0.000063
-0.000060 -0.000062
-0.000063 -0.000062
-0.000054 -0.000061
-0.000060 -0.000060
-0.000059 -0.000059
-0.000061 -0.000058
-0.000057 -0.000057
-0.000055 -0.000055
-0.000050 -0.000054
-0.000050 -0.000053
-0.000048 -0.000052
-0.000045 -0.000051
-0.000045 -0.000050
-0.000047 -0.000049
-0.000038 -0.000048
-0.000042 -0.000047
-0.000044 -0.000046
-0.000041 -0.000045
-0.000042 -0.000044
-0.000036 -0.000043
-0.000039 -0.000042
-0.000034 -0.000041
-0.000034 -0.000040
-0.000036 -0.000038
-0.000034 -0.000037
-0.000033 -0.000036
-0.000035 -0.000035
-0.000029 -0.000034
-0.000031 -0.000033
-0.000026 -0.000032
-0.000025 -0.000030
-0.000021 -0.000029
-0.000026 -0.000028
-0.000022 -0.000027
-0.000023 -0.000026
-0.000020 -0.000025
-0.000014 -0.000023
-0.000017 -0.000022
-0.000014 -0.000021
-0.000015 -0.000020
-0.000011 -0.000019
-0.000013 -0.000017
-0.000009 -0.000016
-0.000008 -0.000015
-0.000005 -0.000014
-0.000012 -0.000013
-0.000004 -0.000011
-0.000004 -0.000010
-0.000005 -0.000009
-0.000005 -0.000008
-0.000003 -0.000006
-0.000003 -0.000005
0.000002 -0.000004
0.000001 -0.000003
0.000002 -0.000001
0.000004 -0.000000
0.000003 0.000001
0.000007 0.000002
0.000005 0.000003
0.000006 0.000005
0.000005 0.000006
0.000012 0.000007
0.000010 0.000008
0.000010 0.000010
0.000011 0.000011
0.000014 0.000012
0.000014 0.000013
0.000015 0.000015
0.000015 0.000016
0.000018 0.000017
0.000017 0.000018
0.000017 0.000019
0.000023 0.000021
0.000023 0.000022
0.000024 0.000023
0.000024 0.000024
0.000026 0.000025
0.000027 0.000027
0.000022 0.000028
0.000025 0.000029
0.000031 0.000030
0.000029 0.000031
0.000031 0.000033
0.000035 0.000034
0.000036 0.000035
0.000032 0.000036
0.000034 0.000037
0.000034 0.000038
0.000037 0.000039
0.000033 0.000040
0.000040 0.000042
0.000041 0.000043
0.000044 0.000044
0.000046 0.000045
0.000041 0.000046
0.000042 0.000047
0.000046 0.000048
0.000044 0.000049
0.000047 0.000050
0.000047 0.000051
0.000048 0.000052
0.000047 0.000053
0.000051 0.000054
0.000055 0.000055
0.000049 0.000056
0.000054 0.000057
0.000053 0.000058
0.000062 0.000059
0.000061 0.000060
0.000060 0.000061
0.000057 0.000062
0.000061 0.000063
0.000061 0.000064
0.000062 0.000065
0.000061 0.000066
0.000066 0.000067
0.000065 0.000068
0.000068 0.000069
0.000067 0.000070
0.000068 0.000071
0.000068 0.000072
0.000071 0.000073
0.000069 0.000074
0.000072 0.000074
0.000077 0.000075
0.000072 0.000076
0.000075 0.000077
0.000074 0.000078
0.000075 0.000079
0.000077 0.000080
0.000077 0.000081
0.000078 0.000081
0.000081 0.000082
0.000084 0.000083
0.000086 0.000084
0.000085 0.000085
0.000085 0.000086
0.000087 0.000086
0.000086 0.000087
0.000089 0.000088
0.000090 0.000089
0.000090 0.000090
0.000092 0.000090
0.000090 0.000091
0.000092 0.000092
0.000093 0.000093
0.000097 0.000093
0.000094 0.000094
0.000095 0.000095
0.000096 0.000096
0.000094 0.000096
0.000096 0.000097
0.000099 0.000098
0.000099 0.000099
0.000102 0.000099
0.000102 0.000100
0.000100 0.000101
0.000102 0.000101
0.000103 0.000102
0.000102 0.000103
0.000106 0.000104
0.000105 0.000104
0.000108 0.000105
0.000108 0.000106
0.000109 0.000106
0.000110 0.000107
0.000109 0.000108
0.000110 0.000108
0.000116 0.000109
0.000109 0.000110
0.000114 0.000110
0.000115 0.000111
0.000119 0.000112
0.000115 0.000112
0.000116 0.000113
0.000110 0.000113
0.000117 0.000114
0.000113 0.000115
0.000115 0.000115
0.000118 0.000116
0.000118 0.000116
0.000121 0.000117
0.000120 0.000118
0.000119 0.000118
0.000121 0.000119
0.000124 0.000119
0.000125 0.000120
0.000125 0.000120
0.000125 0.000121
0.000125 0.000122
0.000126 0.000122
0.000129 0.000123
0.000131 0.000123
0.000126 0.000124
0.000128 0.000124
0.000127 0.000125
0.000127 0.000125
0.000133 0.000126
0.000129 0.000126
0.000131 0.000127
0.000131 0.000127
0.000132 0.000128
0.000132 0.000128
0.000134 0.000129
0.000137 0.000129
0.000136 0.000130
0.000137 0.000130
0.000129 0.000131
0.000131 0.000131
0.000137 0.000132
0.000136 0.000132
0.000140 0.000132
0.000136 0.000133
0.000137 0.000133
0.000136 0.000134
0.000138 0.000134
0.000133 0.000135
0.000138 0.000135
0.000137 0.000135
0.000139 0.000136
0.000136 0.000136
0.000141 0.000137
0.000138 0.000137
0.000137 0.000137
0.000143 0.000138
0.000142 0.000138
0.000143 0.000138
0.000144 0.000139
0.000142 0.000139
0.000141 0.000140
0.000144 0.000140
0.000141 0.000140
0.000142 0.000141
0.000140 0.000141
0.000140 0.000141
0.000145 0.000141
0.000148 0.000142
0.000144 0.000142
0.000141 0.000142
0.000147 0.000143
0.000145 0.000143
0.000147 0.000143
0.000143 0.000143
0.000143 0.000144
0.000147 0.000144
0.000147 0.000144
0.000143 0.000144
0.000144 0.000144
0.000145 0.000145
0.000149 0.000145
0.000148 0.000145
0.000148 0.000145
0.000145 0.000145
0.000144 0.000145
0.000145 0.000146
0.000146 0.000146
0.000147 0.000146
0.000146 0.000146
0.000149 0.000146
0.000147 0.000146
0.000144 0.000146
0.000147 0.000146
0.000147 0.000147
0.000148 0.000147
0.000146 0.000147
0.000143 0.000147
0.000147 0.000147
0.000146 0.000147
0.000146 0.000147
0.000146 0.000147
0.000146 0.000147
0.000143 0.000147
0.000149 0.000147
0.000149 0.000147
0.000143 0.000147
0.000145 0.000147
0.000145 0.000147
0.000140 0.000147
0.000146 0.000147
0.000142 0.000147
0.000143 0.000147
0.000143 0.000146
0.000141 0.000146
0.000145 0.000146
0.000140 0.000146
0.000140 0.000146
0.000140 0.000146
0.000140 0.000146
0.000143 0.000146
0.000141 0.000145
0.000140 0.000145
0.000142 0.000145
0.000139 0.000145
0.000136 0.000145
0.000141 0.000144
0.000140 0.000144
0.000142 0.000144
0.000141 0.000144
0.000140 0.000143
0.000135 0.000143
0.000137 0.000143
0.000139 0.000142
0.000135 0.000142
0.000137 0.000142
0.000134 0.000141
0.000136 0.000141
0.000137 0.000141
0.000136 0.000140
0.000135 0.000140
0.000138 0.000139
0.000132 0.000139
0.000133 0.000139
0.000132 0.000138
0.000131 0.000138
0.000132 0.000137
0.000129 0.000137
0.000131 0.000136
0.000132 0.000136
0.000135 0.000135
0.000124 0.000135
0.000127 0.000134
0.000125 0.000134
0.000125 0.000133
0.000125 0.000133
0.000122 0.000132
0.000126 0.000131
0.000126 0.000131
0.000127 0.000130
0.000124 0.000130
0.000127 0.000129
0.000121 0.000128
0.000120 0.000128
0.000123 0.000127
0.000125 0.000126
0.000118 0.000126
0.000120 0.000125
0.000118 0.000124
0.000119 0.000123
0.000119 0.000123
0.000115 0.000122
0.000118 0.000121
0.000118 0.000121
0.000117 0.000120
0.000115 0.000119
0.000113 0.000118
0.000116 0.000117
0.000111 0.000117
0.000115 0.000116
0.000106 0.000115
0.000107 0.000114
0.000111 0.000113
0.000110 0.000112
0.000107 0.000112
0.000106 0.000111
0.000106 0.000110
0.000101 0.000109
0.000101 0.000108
0.000102 0.000107
0.000099 0.000106
0.000105 0.000105
0.000104 0.000105
0.000102 0.000104
0.000095 0.000103
0.000096 0.000102
0.000097 0.000101
0.000096 0.000100
0.000095 0.000099
0.000096 0.000098
0.000094 0.000097
0.000093 0.000096
0.000092 0.000095
0.000090 0.000094
0.000090 0.000093
0.000091 0.000092
0.000090 0.000091
0.000089 0.000090
0.000084 0.000089
0.000084 0.000088
0.000085 0.000087
0.000086 0.000086
0.000082 0.000085
0.000083 0.000084
0.000084 0.000083
0.000081 0.000082
0.000077 0.000081
0.000079 0.000079
0.000074 0.000078
0.000077 0.000077
0.000077 0.000076
0.000071 0.000075
0.000076 0.000074
0.000073 0.000073
0.000071 0.000072
0.000074 0.000071
0.000070 0.000070
0.000068 0.000069
0.000067 0.000067
0.000064 0.000066
0.000065 0.000065
0.000063 0.000064
0.000065 0.000063
0.000063 0.000062
0.000062 0.000061
0.000063 0.000060
0.000060 0.000058
0.000059 0.000057
0.000054 0.000056
0.000053 0.000055
0.000057 0.000054
0.000054 0.000053
0.000054 0.000051
0.000048 0.000050
0.000049 0.000049
0.000050 0.000048
0.000049 0.000047
0.000049 0.000046
0.000046 0.000044
0.000051 0.000043
0.000047 0.000042
0.000043 0.000041
0.000040 0.000040
0.000041 0.000039
0.000040 0.000037
0.000039 0.000036
0.000038 0.000035
0.000036 0.000034
0.000035 0.000033
0.000034 0.000032
0.000032 0.000030
0.000035 0.000029
0.000030 0.000028
0.000035 0.000027
0.000032 0.000026
0.000032 0.000025
0.000026 0.000023
0.000025 0.000022
0.000026 0.000021
0.000026 0.000020
0.000025 0.000019
0.000023 0.000018
0.000023 0.000017
0.000017 0.000015
0.000019 0.000014
0.000017 0.000013
0.000019 0.000012
0.000017 0.000011
0.000018 0.000010
0.000016 0.000009
0.000015 0.000007
0.000014 0.000006
0.000016 0.000005
0.000011 0.000004
0.000012 0.000003
0.000010 0.000002
0.000007 0.000001
0.000011 -0.000000
0.000005 -0.000002
0.000004 -0.000003
0.000004 -0.000004
0.000001 -0.000005
0.000001 -0.000006
-0.000001 -0.000007
-0.000003 -0.000008
-0.000001 -0.000009
-0.000005 -0.000010
-0.000001 -0.000011
-0.000006 -0.000012
-0.000007 -0.000014
-0.000007 -0.000015
-0.000012 -0.000016
-0.000009 -0.000017
-0.000012 -0.000018
-0.000016 -0.000019
-0.000012 -0.000020
-0.000017 -0.000021
-0.000015 -0.000022
-0.000016 -0.000023
-0.000017 -0.000024
-0.000018 -0.000025
-0.000019 -0.000026
-0.000023 -0.000027
-0.000022 -0.000028
-0.000024 -0.000029
-0.000025 -0.000030
-0.000028 -0.000031
-0.000032 -0.000032
-0.000025 -0.000033
-0.000034 -0.000034
-0.000029 -0.000035
-0.000032 -0.000036
-0.000034 -0.000037
-0.000035 -0.000038
-0.000039 -0.000039
-0.000043 -0.000040
-0.000048 -0.000041
-0.000037 -0.000042
-0.000038 -0.000043
-0.000042 -0.000044
-0.000046 -0.000045
-0.000044 -0.000046
-0.000049 -0.000047
-0.000049 -0.000048
-0.000051 -0.000049
-0.000048 -0.000050
-0.000048 -0.000051
-0.000052 -0.000052
-0.000052 -0.000053
-0.000061 -0.000054
-0.000058 -0.000055
-0.000057 -0.000056
-0.000061 -0.000057
-0.000063 -0.000058
-0.000063 -0.000059
-0.000066 -0.000060
-0.000069 -0.000060
-0.000067 -0.000061
-0.000070 -0.000062
-0.000069 -0.000063
-0.000067 -0.000064
-0.000069 -0.000065
-0.000071 -0.000066
-0.000068 -0.000067
-0.000077 -0.000068
-0.000074 -0.000069
-0.000079 -0.000070
-0.000080 -0.000071
-0.000078 -0.000072
-0.000076 -0.000073
-0.000085 -0.000074
-0.000082 -0.000075
-0.000084 -0.000076
-0.000086 -0.000077
-0.000086 -0.000078
-0.000082 -0.000079
-0.000089 -0.000080
-0.000086 -0.000081
-0.000085 -0.000082
-0.000091 -0.000083
-0.000095 -0.000084
-0.000091 -0.000085
-0.000087 -0.000086
-0.000094 -0.000087
-0.000094 -0.000088
-0.000102 -0.000089
-0.000095 -0.000090
-0.000104 -0.000091
-0.000099 -0.000092
-0.000097 -0.000093
-0.000099 -0.000094
-0.000101 -0.000095
-0.000104 -0.000096
-0.000101 -0.000097
-0.000110 -0.000098
-0.000110 -0.000099
-0.000103 -0.000099
-0.000108 -0.000100
-0.000109 -0.000101
-0.000106 -0.000102
-0.000106 -0.000103
-0.000107 -0.000104
-0.000110 -0.000105
-0.000113 -0.000106
-0.000115 -0.000107
-0.000114 -0.000108
-0.000118 -0.000109
-0.000116 -0.000110
-0.000116 -0.000111
-0.000118 -0.000111
-0.000115 -0.000112
-0.000122 -0.000113
-0.000120 -0.000114
-0.000120 -0.000115
-0.000118 -0.000116
-0.000121 -0.000117
-0.000122 -0.000118
-0.000122 -0.000118
-0.000122 -0.000119
-0.000123 -0.000120
-0.000124 -0.000121
-0.000127 -0.000122
-0.000123 -0.000123
-0.000123 -0.000123
-0.000125 -0.000124
-0.000130 -0.000125
-0.000126 -0.000126
-0.000128 -0.000127
-0.000129 -0.000127
-0.000129 -0.000128
-0.000124 -0.000129
-0.000130 -0.000129
-0.000127 -0.000130
-0.000130 -0.000131
-0.000130 -0.000132
-0.000129 -0.000132
-0.000128 -0.000133
-0.000132 -0.000134
-0.000133 -0.000134
-0.000133 -0.000135
-0.000128 -0.000135
-0.000133 -0.000136
-0.000133 -0.000137
-0.000135 -0.000137
-0.000132 -0.000138
-0.000132 -0.000138
-0.000138 -0.000139
-0.000138 -0.000139
-0.000134 -0.000140
-0.000137 -0.000140
-0.000134 -0.000141
-0.000135 -0.000141
-0.000133 -0.000142
-0.000134 -0.000142
-0.000136 -0.000143
-0.000139 -0.000143
-0.000135 -0.000143
-0.000135 -0.000144
-0.000136 -0.000144
-0.000137 -0.000144
-0.000138 -0.000145
-0.000132 -0.000145
-0.000134 -0.000145
-0.000137 -0.000146
-0.000138 -0.000146
-0.000140 -0.000146
-0.000138 -0.000146
-0.000138 -0.000146
-0.000140 -0.000147
-0.000137 -0.000147
-0.000138 -0.000147
-0.000139 -0.000147
-0.000142 -0.000147
-0.000139 -0.000147
-0.000139 -0.000147
-0.000139 -0.000147
-0.000142 -0.000148
-0.000138 -0.000148
-0.000140 -0.000148
-0.000143 -0.000148
-0.000138 -0.000148
-0.000141 -0.000148
-0.000140 -0.000148
-0.000140 -0.000147
-0.000140 -0.000147
-0.000141 -0.000147
-0.000139 -0.000147
-0.000138 -0.000147
-0.000144 -0.000147
-0.000140 -0.000147
-0.000140 -0.000147
-0.000139 -0.000146
-0.000140 -0.000146
-0.000138 -0.000146
-0.000140 -0.000146
-0.000139 -0.000146
-0.000143 -0.000145
-0.000140 -0.000145
-0.000143 -0.000145
-0.000142 -0.000145
-0.000141 -0.000144
-0.000137 -0.000144
-0.000139 -0.000144
-0.000143 -0.000143
-0.000140 -0.000143
-0.000141 -0.000143
-0.000139 -0.000142
-0.000138 -0.000142
-0.000138 -0.000141
-0.000135 -0.000141
-0.000140 -0.000141
-0.000136 -0.000140
-0.000139 -0.000140
-0.000139 -0.000139
-0.000138 -0.000139
-0.000135 -0.000138
-0.000133 -0.000138
-0.000134 -0.000137
-0.000139 -0.000137
-0.000139 -0.000136
-0.000134 -0.000136
-0.000137 -0.000135
-0.000138 -0.000135
-0.000132 -0.000134
-0.000138 -0.000134
-0.000131 -0.000133
-0.000134 -0.000133
-0.000130 -0.000132
-0.000133 -0.000131
-0.000129 -0.000131
-0.000131 -0.000130
-0.000137 -0.000130
-0.000129 -0.000129
-0.000132 -0.000128
-0.000131 -0.000128
-0.000130 -0.000127
-0.000131 -0.000126
-0.000129 -0.000126
-0.000128 -0.000125
-0.000126 -0.000124
-0.000125 -0.000124
-0.000125 -0.000123
-0.000128 -0.000122
-0.000127 -0.000122
-0.000128 -0.000121
-0.000128 -0.000120
-0.000125 -0.000119
-0.000122 -0.000119
-0.000123 -0.000118
-0.000127 -0.000117
-0.000126 -0.000117
-0.000121 -0.000116
-0.000122 -0.000115
-0.000123 -0.000114
-0.000120 -0.000114
-0.000116 -0.000113
-0.000118 -0.000112
-0.000121 -0.000111
-0.000118 -0.000110
-0.000118 -0.000110
-0.000118 -0.000109
-0.000120 -0.000108
-0.000114 -0.000107
-0.000117 -0.000106
-0.000110 -0.000106
-0.000114 -0.000105
-0.000115 -0.000104
-0.000114 -0.000103
-0.000112 -0.000102
-0.000107 -0.000102
-0.000105 -0.000101
-0.000113 -0.000100
-0.000107 -0.000099
-0.000101 -0.000098
-0.000106 -0.000098
-0.000106 -0.000097
-0.000106 -0.000096
-0.000100 -0.000095
-0.000102 -0.000094
-0.000098 -0.000093
-0.000101 -0.000093
-0.000097 -0.000092
-0.000097 -0.000091
-0.000096 -0.000090
-0.000096 -0.000089
-0.000094 -0.000088
-0.000088 -0.000087
-0.000093 -0.000087
-0.000092 -0.000086
-0.000087 -0.000085
-0.000087 -0.000084
-0.000083 -0.000083
-0.000087 -0.000082
-0.000088 -0.000081
-0.000084 -0.000080
-0.000080 -0.000080
-0.000085 -0.000079
-0.000077 -0.000078
-0.000082 -0.000077
-0.000079 -0.000076
-0.000083 -0.000075
-0.000078 -0.000074
-0.000072 -0.000073
-0.000070 -0.000072
-0.000072 -0.000071
-0.000073 -0.000070
-0.000067 -0.000069
-0.000070 -0.000068
-0.000068 -0.000067
-0.000068 -0.000066
-0.000065 -0.000065
-0.000063 -0.000064
-0.000062 -0.000063
-0.000061 -0.000062
-0.000058 -0.000061
-0.000062 -0.000060
-0.000058 -0.000059
-0.000058 -0.000058
-0.000056 -0.000057
-0.000057 -0.000056
-0.000054 -0.000055
-0.000051 -0.000054
-0.000051 -0.000053
-0.000045 -0.000052
-0.000048 -0.000051
-0.000042 -0.000050
-0.000046 -0.000049
-0.000045 -0.000048
-0.000044 -0.000046
-0.000044 -0.000045
-0.000037 -0.000044
-0.000035 -0.000043
-0.000035 -0.000042
-0.000036 -0.000041
-0.000036 -0.000040
-0.000035 -0.000039
-0.000032 -0.000037
-0.000033 -0.000036
-0.000030 -0.000035
-0.000030 -0.000034
-0.000027 -0.000033
-0.000026 -0.000032
-0.000027 -0.000031
-0.000022 -0.000029
-0.000020 -0.000028
-0.000024 -0.000027
-0.000020 -0.000026
-0.000016 -0.000025
-0.000020 -0.000023
-0.000018 -0.000022
-0.000017 -0.000021
-0.000015 -0.000020
-0.000011 -0.000019
-0.000011 -0.000017
-0.000011 -0.000016
-0.000009 -0.000015
-0.000006 -0.000014
-0.000005 -0.000012
-0.000004 -0.000011
-0.000005 -0.000010
-0.000003 -0.000009
-0.000001 -0.000007
0.000002 -0.000006
-0.000005 -0.000005
-0.000001 -0.000004
-0.000001 -0.000002
0.000002 -0.000001
0.000004 0.000000
0.000000 0.000001
0.000006 0.000003
0.000008 0.000004
0.000007 0.000005
0.000007 0.000006
0.000008 0.000008
0.000011 0.000009
0.000012 0.000010
0.000007 0.000011
0.000011 0.000013
0.000014 0.000014
0.000012 0.000015
0.000016 0.000016
0.000014 0.000017
0.000018 0.000019
0.000021 0.000020
0.000020 0.000021
0.000021 0.000022
0.000021 0.000024
0.000023 0.000025
0.000025 0.000026
0.000027 0.000027
0.000027 0.000028
0.000027 0.000029
0.000028 0.000031
0.000031 0.000032
0.000032 0.000033
0.000032 0.000034
0.000028 0.000035
0.000037 0.000036
0.000040 0.000038
0.000035 0.000039
0.000041 0.000040
0.000039 0.000041
0.000035 0.000042
0.000042 0.000043
0.000043 0.000044
0.000043 0.000045
0.000041 0.000046
0.000041 0.000047
0.000046 0.000048
0.000047 0.000049
0.000047 0.000050
0.000046 0.000051
0.000052 0.000053
0.000053 0.000054
0.000049 0.000055
0.000053 0.000056
0.000055 0.000057
0.000047 0.000058
0.000060 0.000059
0.000053 0.000060
0.000058 0.000061
0.000059 0.000062
0.000061 0.000062
0.000059 0.000063
0.000065 0.000064
0.000063 0.000065
0.000065 0.000066
0.000066 0.000067
0.000064 0.000068
0.000065 0.000069
0.000066 0.000070
0.000065 0.000071
0.000069 0.000072
0.000069 0.000073
0.000070 0.000074
0.000072 0.000074
0.000073 0.000075
0.000074 0.000076
0.000074 0.000077
0.000076 0.000078
0.000076 0.000079
0.000081 0.000080
0.000077 0.000080
0.000080 0.000081
0.000078 0.000082
0.000083 0.000083
0.000080 0.000084
0.000086 0.000084
0.000089 0.000085
0.000087 0.000086
0.000085 0.000087
0.000089 0.000088
0.000091 0.000088
0.000090 0.000089
0.000092 0.000090
0.000091 0.000091
0.000093 0.000091
0.000093 0.000092
0.000093 0.000093
0.000094 0.000094
0.000095 0.000094
0.000093 0.000095
0.000096 0.000096
0.000096 0.000097
0.000098 0.000097
0.000099 0.000098
0.000101 0.000099
0.000100 0.000099
0.000101 0.000100
0.000101 0.000101
0.000100 0.000102
0.000102 0.000102
0.000106 0.000103
0.000104 0.000104
0.000109 0.000104
0.000110 0.000105
0.000111 0.000106
0.000110 0.000106
0.000113 0.000107
0.000109 0.000108
0.000107 0.000108
0.000118 0.000109
0.000110 0.000109
0.000113 0.000110
0.000113 0.000111
0.000114 0.000111
0.000114 0.000112
0.000119 0.000112
0.000117 0.000113
0.000120 0.000114
0.000122 0.000114
0.000118 0.000115
0.000121 0.000115
0.000120 0.000116
0.000123 0.000117
0.000121 0.000117
0.000119 0.000118
0.000125 0.000118
0.000124 0.000119
0.000127 0.000119
0.000125 0.000120
0.000125 0.000120
0.000129 0.000121
0.000128 0.000122
0.000128 0.000122
0.000128 0.000123
0.000128 0.000123
0.000131 0.000124
0.000126 0.000124
0.000127 0.000125
0.000128 0.000125
0.000133 0.000126
0.000135 0.000126
0.000135 0.000127
0.000135 0.000127
0.000134 0.000128
0.000138 0.000128
0.000134 0.000129
0.000138 0.000129
0.000139 0.000130
0.000136 0.000130
0.000133 0.000131
0.000140 0.000131
0.000140 0.000132
0.000137 0.000132
0.000136 0.000132
0.000140 0.000133
0.000140 0.000133
0.000140 0.000134
0.000141 0.000134
0.000135 0.000135
0.000145 0.000135
0.000137 0.000135
0.000142 0.000136


==> figs/time_histx_BP30_nl_forw.dat <==
0.000100 0.000158
0.000200 0.000159
0.000300 0.000163
0.000400 0.000159
0.000500 0.000165
0.000600 0.000163
0.000700 0.000164
0.000800 0.000160
0.000900 0.000166
0.001000 0.000167
0.001100 0.000163
0.001200 0.000162
0.001300 0.000163
0.001400 0.000163
0.001500 0.000163
0.001600 0.000158
0.001700 0.000162
0.001800 0.000163
0.001900 0.000163
0.002000 0.000162
0.002100 0.000161
0.002200 0.000158
0.002300 0.000162
0.002400 0.000158
0.002500 0.000162
0.002600 0.000161
0.002700 0.000162
0.002800 0.000165
0.002900 0.000158
0.003000 0.000158
0.003100 0.000168
0.003200 0.000158
0.003300 0.000163
0.003400 0.000157
0.003500 0.000153
0.003600 0.000158
0.003700 0.000155
0.003800 0.000164
0.003900 0.000157
0.004000 0.000160
0.004100 0.000156
0.004200 0.000154
0.004300 0.000155
0.004400 0.000154
0.004500 0.000156
0.004600 0.000154
0.004700 0.000157
0.004800 0.000157
0.004900 0.000151
0.005000 0.000152
0.005100 0.000151
0.005200 0.000153
0.005300 0.000154
0.005400 0.000148
0.005500 0.000146
0.005600 0.000151
0.005700 0.000148
0.005800 0.000148
0.005900 0.000148
0.006000 0.000146
0.006100 0.000147
0.006200 0.000145
0.006300 0.000146
0.006400 0.000144
0.006500 0.000142
0.006600 0.000140
0.006700 0.000143
0.006800 0.000147
0.006900 0.000142
0.007000 0.000141
0.007100 0.000139
0.007200 0.000141
0.007300 0.000138
0.007400 0.000139
0.007500 0.000139
0.007600 0.000137
0.007700 0.000138
0.007800 0.000138
0.007900 0.000134
0.008000 0.000131
0.008100 0.000128
0.008200 0.000134
0.008300 0.000130
0.008400 0.000132
0.008500 0.000128
0.008600 0.000130
0.008700 0.000128
0.008800 0.000130
0.008900 0.000123
0.009000 0.000125
0.009100 0.000123
0.009200 0.000118
0.009300 0.000124
0.009400 0.000125
0.009500 0.000119
0.009600 0.000117
0.009700 0.000115
0.009800 0.000114
0.009900 0.000115
0.010000 0.000112
0.010100 0.000114
0.010200 0.000114
0.010300 0.000109
0.010400 0.000116
0.010500 0.000107
0.010600 0.000106
0.010700 0.000104
0.010800 0.000111
0.010900 0.000106
0.011000 0.000106
0.011100 0.000103
0.011200 0.000103
0.011300 0.000101
0.011400 0.000100
0.011500 0.000101
0.011600 0.000102
0.011700 0.000093
0.011800 0.000097
0.011900 0.000098
0.012000 0.000094
0.012100 0.000095
0.012200 0.000094
0.012300 0.000091
0.012400 0.000087
0.012500 0.000087
0.012600 0.000084
0.012700 0.000090
0.012800 0.000085
0.012900 0.000083
0.013000 0.000082
0.013100 0.000080
0.013200 0.000076
0.013300 0.000080
0.013400 0.000079
0.013500 0.000073
0.013600 0.000071
0.013700 0.000078
0.013800 0.000076
0.013900 0.000069
0.014000 0.000071
0.014100 0.000070
0.014200 0.000065
0.014300 0.000073
0.014400 0.000065
0.014500 0.000061
0.014600 0.000063
0.014700 0.000060
0.014800 0.000059
0.014900 0.000058
0.015000 0.000056
0.015100 0.000057
0.015200 0.000057
0.015300 0.000051
0.015400 0.000050
0.015500 0.000054
0.015600 0.000046
0.015700 0.000048
0.015800 0.000045
0.015900 0.000043
0.016000 0.000043
0.016100 0.000043
0.016200 0.000039
0.016300 0.000034
0.016400 0.000039
0.016500 0.000031
0.016600 0.000034
0.016700 0.000032
0.016800 0.000030
0.016900 0.000027
0.017000 0.000033
0.017100 0.000021
0.017200 0.000028
0.017300 0.000027
0.017400 0.000023
0.017500 0.000020
0.017600 0.000021
0.017700 0.000019
0.017800 0.000021
0.017900 0.000015
0.018000 0.000016
0.018100 0.000010
0.018200 0.000010
0.018300 0.000009
0.018400 0.000003
0.018500 0.000012
0.018600 0.000004
0.018700 -0.000003
0.018800 0.000001
0.018900 -0.000002
0.019000 -0.000003
0.019100 -0.000003
0.019200 -0.000004
0.019300 -0.000006
0.019400 -0.000008
0.019500 -0.000006
0.019600 -0.000011
0.019700 -0.000010
0.019800 -0.000013
0.019900 -0.000016
0.020000 -0.000018
0.020100 -0.000015
0.020200 -0.000017
0.020300 -0.000022
0.020400 -0.000021
0.020500 -0.000024
0.020600 -0.000022
0.020700 -0.000026
0.020800 -0.000026
0.020900 -0.000027
0.021000 -0.000032
0.021100 -0.000037
0.021200 -0.000039
0.021300 -0.000036
0.021400 -0.000033
0.021500 -0.000039
0.021600 -0.000039
0.021700 -0.000041
0.021800 -0.000040
0.021900 -0.000046
0.022000 -0.000045
0.022100 -0.000046
0.022200 -0.000050
0.022300 -0.000050
0.022400 -0.000054
0.022500 -0.000056
0.022600 -0.000056
0.022700 -0.000057
0.022800 -0.000061
0.022900 -0.000060
0.023000 -0.000061
0.023100 -0.000062
0.023200 -0.000065
0.023300 -0.000072
0.023400 -0.000067
0.023500 -0.000069
0.023600 -0.000071
0.023700 -0.000070
0.023800 -0.000072
0.023900 -0.000079
0.024000 -0.000073
0.024100 -0.000073
0.024200 -0.000081
0.024300 -0.000078
0.024400 -0.000080
0.024500 -0.000080
0.024600 -0.000085
0.024700 -0.000087
0.024800 -0.000087
0.024900 -0.000091
0.025000 -0.000094
0.025100 -0.000086
0.025200 -0.000090
0.025300 -0.000096
0.025400 -0.000095
0.025500 -0.000097
0.025600 -0.000096
0.025700 -0.000100
0.025800 -0.000105
0.025900 -0.000100
0.026000 -0.000103
0.026100 -0.000104
0.026200 -0.000104
0.026300 -0.000109
0.026400 -0.000108
0.026500 -0.000112
0.026600 -0.000112
0.026700 -0.000113
0.026800 -0.000113
0.026900 -0.000110
0.027000 -0.000116
0.027100 -0.000114
0.027200 -0.000117
0.027300 -0.000121
0.027400 -0.000117
0.027500 -0.000125
0.027600 -0.000125
0.027700 -0.000125
0.027800 -0.000128
0.027900 -0.000128
0.028000 -0.000124
0.028100 -0.000129
0.028200 -0.000131
0.028300 -0.000132
0.028400 -0.000131
0.028500 -0.000130
0.028600 -0.000133
0.028700 -0.000131
0.028800 -0.000134
0.028900 -0.000136
0.029000 -0.000133
0.029100 -0.000132
0.029200 -0.000135
0.029300 -0.000137
0.029400 -0.000140
0.029500 -0.000139
0.029600 -0.000138
0.029700 -0.000143
0.029800 -0.000139
0.029900 -0.000139
0.030000 -0.000140
0.030100 -0.000144
0.030200 -0.000144
0.030300 -0.000143
0.030400 -0.000141
0.030500 -0.000148
0.030600 -0.000144
0.030700 -0.000146
0.030800 -0.000145
0.030900 -0.000144
0.031000 -0.000148
0.031100 -0.000148
0.031200 -0.000147
0.031300 -0.000149
0.031400 -0.000146
0.031500 -0.000148
0.031600 -0.000147
0.031700 -0.000149
0.031800 -0.000153
0.031900 -0.000155
0.032000 -0.000151
0.032100 -0.000154
0.032200 -0.000153
0.032300 -0.000152
0.032400 -0.000155
0.032500 -0.000152
0.032600 -0.000157
0.032700 -0.000156
0.032800 -0.000154
0.032900 -0.000155
0.033000 -0.000159
0.033100 -0.000159
0.033200 -0.000159
0.033300 -0.000158
0.033400 -0.000156
0.033500 -0.000160
0.033600 -0.000159
0.033700 -0.000160
0.033800 -0.000161
0.033900 -0.000157
0.034000 -0.000158
0.034100 -0.000161
0.034200 -0.000159
0.034300 -0.000163
0.034400 -0.000159
0.034500 -0.000161
0.034600 -0.000162
0.034700 -0.000161
0.034800 -0.000161
0.034900 -0.000162
0.035000 -0.000161
0.035100 -0.000163
0.035200 -0.000161
0.035300 -0.000161
0.035400 -0.000161
0.035500 -0.000163
0.035600 -0.000160
0.035700 -0.000165
0.035800 -0.000161
0.035900 -0.000163
0.036000 -0.000160
0.036100 -0.000166
0.036200 -0.000160
0.036300 -0.000163
0.036400 -0.000166
0.036500 -0.000163
0.036600 -0.000164
0.036700 -0.000163
0.036800 -0.000161
0.036900 -0.000163
0.037000 -0.000161
0.037100 -0.000165
0.037200 -0.000163
0.037300 -0.000168
0.037400 -0.000163
0.037500 -0.000164
0.037600 -0.000164
0.037700 -0.000163
0.037800 -0.000161
0.037900 -0.000164
0.038000 -0.000163
0.038100 -0.000164
0.038200 -0.000166
0.038300 -0.000166
0.038400 -0.000162
0.038500 -0.000166
0.038600 -0.000163
0.038700 -0.000164
0.038800 -0.000164
0.038900 -0.000163
0.039000 -0.000166
0.039100 -0.000164
0.039200 -0.000163
0.039300 -0.000167
0.039400 -0.000162
0.039500 -0.000162
0.039600 -0.000164
0.039700 -0.000166
0.039800 -0.000162
0.039900 -0.000161
0.040000 -0.000158
0.040100 -0.000159
0.040200 -0.000162
0.040300 -0.000160
0.040400 -0.000162
0.040500 -0.000161
0.040600 -0.000159
0.040700 -0.000158
0.040800 -0.000159
0.040900 -0.000160
0.041000 -0.000160
0.041100 -0.000160
0.041200 -0.000153
0.041300 -0.000155
0.041400 -0.000153
0.041500 -0.000156
0.041600 -0.000156
0.041700 -0.000160
0.041800 -0.000156
0.041900 -0.000152
0.042000 -0.000155
0.042100 -0.000156
0.042200 -0.000156
0.042300 -0.000155
0.042400 -0.000153
0.042500 -0.000154
0.042600 -0.000153
0.042700 -0.000155
0.042800 -0.000152
0.042900 -0.000148
0.043000 -0.000150
0.043100 -0.000151
0.043200 -0.000149
0.043300 -0.000150
0.043400 -0.000150
0.043500 -0.000147
0.043600 -0.000147
0.043700 -0.000145
0.043800 -0.000147
0.043900 -0.000148
0.044000 -0.000146
0.044100 -0.000147
0.044200 -0.000142
0.044300 -0.000139
0.044400 -0.000143
0.044500 -0.000141
0.044600 -0.000140
0.044700 -0.000139
0.044800 -0.000137
0.044900 -0.000137
0.045000 -0.000139
0.045100 -0.000135
0.045200 -0.000136
0.045300 -0.000136
0.045400 -0.000134
0.045500 -0.000135
0.045600 -0.000132
0.045700 -0.000128
0.045800 -0.000130
0.045900 -0.000132
0.046000 -0.000130
0.046100 -0.000128
0.046200 -0.000129
0.046300 -0.000124
0.046400 -0.000126
0.046500 -0.000127
0.046600 -0.000122
0.046700 -0.000122
0.046800 -0.000121
0.046900 -0.000112
0.047000 -0.000112
0.047100 -0.000112
0.047200 -0.000112
0.047300 -0.000108
0.047400 -0.000115
0.047500 -0.000110
0.047600 -0.000111
0.047700 -0.000100
0.047800 -0.000108
0.047900 -0.000107
0.048000 -0.000101
0.048100 -0.000101
0.048200 -0.000095
0.048300 -0.000101
0.048400 -0.000095
0.048500 -0.000096
0.048600 -0.000092
0.048700 -0.000091
0.048800 -0.000092
0.048900 -0.000091
0.049000 -0.000088
0.049100 -0.000082
0.049200 -0.000084
0.049300 -0.000086
0.049400 -0.000080
0.049500 -0.000074
0.049600 -0.000076
0.049700 -0.000077
0.049800 -0.000078
0.049900 -0.000077
0.050000 -0.000073
0.050100 -0.000067
0.050200 -0.000065
0.050300 -0.000064
0.050400 -0.000064
0.050500 -0.000064
0.050600 -0.000058
0.050700 -0.000060
0.050800 -0.000060
0.050900 -0.000055
0.051000 -0.000057
0.051100 -0.000055
0.051200 -0.000060
0.051300 -0.000051
0.051400 -0.000051
0.051500 -0.000048
0.051600 -0.000050
0.051700 -0.000049
0.051800 -0.000045
0.051900 -0.000044
0.052000 -0.000043
0.052100 -0.000043
0.052200 -0.000041
0.052300 -0.000037
0.052400 -0.000039
0.052500 -0.000036
0.052600 -0.000034
0.052700 -0.000039
0.052800 -0.000031
0.052900 -0.000029
0.053000 -0.000030
0.053100 -0.000027
0.053200 -0.000030
0.053300 -0.000029
0.053400 -0.000026
0.053500 -0.000023
0.053600 -0.000015
0.053700 -0.000015
0.053800 -0.000016
0.053900 -0.000020
0.054000 -0.000018
0.054100 -0.000015
0.054200 -0.000015
0.054300 -0.000014
0.054400 -0.000009
0.054500 -0.000010
0.054600 -0.000009
0.054700 -0.000008
0.054800 -0.000007
0.054900 -0.000003
0.055000 -0.000002
0.055100 -0.000003
0.055200 0.000002
0.055300 0.000003
0.055400 0.000003
0.055500 0.000001
0.055600 0.000005
0.055700 0.000002
0.055800 0.000004
0.055900 0.000010
0.056000 0.000008
0.056100 0.000016
0.056200 0.000013
0.056300 0.000012
0.056400 0.000015
0.056500 0.000017
0.056600 0.000017
0.056700 0.000018
0.056800 0.000019
0.056900 0.000019
0.057000 0.000019
0.057100 0.000024
0.057200 0.000023
0.057300 0.000030
0.057400 0.000028
0.057500 0.000033
0.057600 0.000027
0.057700 0.000034
0.057800 0.000032
0.057900 0.000032
0.058000 0.000035
0.058100 0.000035
0.058200 0.000039
0.058300 0.000036
0.058400 0.000035
0.058500 0.000041
0.058600 0.000043
0.058700 0.000044
0.058800 0.000043
0.058900 0.000045
0.059000 0.000047
0.059100 0.000046
0.059200 0.000043
0.059300 0.000050
0.059400 0.000057
0.059500 0.000053
0.059600 0.000055
0.059700 0.000054
0.059800 0.000052
0.059900 0.000058
0.060000 0.000057
0.060100 0.000059
0.060200 0.000062
0.060300 0.000060
0.060400 0.000057
0.060500 0.000063
0.060600 0.000063
0.060700 0.000064
0.060800 0.000065
0.060900 0.000069
0.061000 0.000068
0.061100 0.000066
0.061200 0.000068
0.061300 0.000067
0.061400 0.000074
0.061500 0.000071
0.061600 0.000071
0.061700 0.000075
0.061800 0.000082
0.061900 0.000079
0.062000 0.000079
0.062100 0.000082
0.062200 0.000081
0.062300 0.000081
0.062400 0.000084
0.062500 0.000082
0.062600 0.000087
0.062700 0.000083
0.062800 0.000083
0.062900 0.000086
0.063000 0.000084
0.063100 0.000095
0.063200 0.000094
0.063300 0.000095
0.063400 0.000088
0.063500 0.000089
0.063600 0.000090
0.063700 0.000092
0.063800 0.000098
0.063900 0.000095
0.064000 0.000098
0.064100 0.000100
0.064200 0.000098
0.064300 0.000099
0.064400 0.000104
0.064500 0.000100
0.064600 0.000101
0.064700 0.000103
0.064800 0.000111
0.064900 0.000108
0.065000 0.000108
0.065100 0.000104
0.065200 0.000107
0.065300 0.000112
0.065400 0.000106
0.065500 0.000115
0.065600 0.000114
0.065700 0.000115
0.065800 0.000115
0.065900 0.000116
0.066000 0.000113
0.066100 0.000114
0.066200 0.000122
0.066300 0.000122
0.066400 0.000121
0.066500 0.000118
0.066600 0.000123
0.066700 0.000124
0.066800 0.000124
0.066900 0.000124
0.067000 0.000127
0.067100 0.000128
0.067200 0.000127
0.067300 0.000125
0.067400 0.000132
0.067500 0.000130
0.067600 0.000130
0.067700 0.000130
0.067800 0.000133
0.067900 0.000135
0.068000 0.000135
0.068100 0.000132
0.068200 0.000132
0.068300 0.000135
0.068400 0.000135
0.068500 0.000138
0.068600 0.000139
0.068700 0.000140
0.068800 0.000138
0.068900 0.000136
0.069000 0.000136
0.069100 0.000138
0.069200 0.000146
0.069300 0.000141
0.069400 0.000146
0.069500 0.000143
0.069600 0.000140
0.069700 0.000151
0.069800 0.000144
0.069900 0.000147
0.070000 0.000146
0.070100 0.000150
0.070200 0.000152
0.070300 0.000152
0.070400 0.000147
0.070500 0.000152
0.070600 0.000145
0.070700 0.000144
0.070800 0.000154
0.070900 0.000152
0.071000 0.000153
0.071100 0.000157
0.071200 0.000157
0.071300 0.000155
0.071400 0.000157
0.071500 0.000154
0.071600 0.000159
0.071700 0.000161
0.071800 0.000157
0.071900 0.000156
0.072000 0.000158
0.072100 0.000157
0.072200 0.000161
0.072300 0.000161
0.072400 0.000161
0.072500 0.000162
0.072600 0.000160
0.072700 0.000163
0.072800 0.000160
0.072900 0.000164
0.073000 0.000163
0.073100 0.000166
0.073200 0.000164
0.073300 0.000163
0.073400 0.000164
0.073500 0.000163
0.073600 0.000165
0.073700 0.000169
0.073800 0.000164
0.073900 0.000166
0.074000 0.000166
0.074100 0.000165
0.074200 0.000163
0.074300 0.000169
0.074400 0.000168
0.074500 0.000168
0.074600 0.000168
0.074700 0.000168
0.074800 0.000168
0.074900 0.000175
0.075000 0.000169
0.075100 0.000168
0.075200 0.000170
0.075300 0.000176
0.075400 0.000173
0.075500 0.000170
0.075600 0.000168
0.075700 0.000172
0.075800 0.000169
0.075900 0.000168
0.076000 0.000170
0.076100 0.000169
0.076200 0.000173
0.076300 0.000168
0.076400 0.000170
0.076500 0.000173
0.076600 0.000173
0.076700 0.000174
0.076800 0.000171
0.076900 0.000168
0.077000 0.000164
0.077100 0.000175
0.077200 0.000169
0.077300 0.000167
0.077400 0.000170
0.077500 0.000171
0.077600 0.000169
0.077700 0.000170
0.077800 0.000169
0.077900 0.000167
0.078000 0.000171
0.078100 0.000172
0.078200 0.000170
0.078300 0.000172
0.078400 0.000168
0.078500 0.000168
0.078600 0.000167
0.078700 0.000165
0.078800 0.000169
0.078900 0.000171
0.079000 0.000165
0.079100 0.000167
0.079200 0.000165
0.079300 0.000166
0.079400 0.000165
0.079500 0.000167
0.079600 0.000162
0.079700 0.000168
0.079800 0.000163
0.079900 0.000166
0.080000 0.000166
0.080100 0.000165
0.080200 0.000157
0.080300 0.000159
0.080400 0.000160
0.080500 0.000164
0.080600 0.000155
0.080700 0.000160
0.080800 0.000156
0.080900 0.000157
0.081000 0.000157
0.081100 0.000157
0.081200 0.000152
0.081300 0.000155
0.081400 0.000158
0.081500 0.000155
0.081600 0.000157
0.081700 0.000154
0.081800 0.000155
0.081900 0.000153
0.082000 0.000151
0.082100 0.000148
0.082200 0.000150
0.082300 0.000145
0.082400 0.000148
0.082500 0.000150
0.082600 0.000146
0.082700 0.000146
0.082800 0.000144
0.082900 0.000148
0.083000 0.000144
0.083100 0.000145
0.083200 0.000145
0.083300 0.000140
0.083400 0.000143
0.083500 0.000138
0.083600 0.000139
0.083700 0.000139
0.083800 0.000141
0.083900 0.000136
0.084000 0.000139
0.084100 0.000136
0.084200 0.000138
0.084300 0.000132
0.084400 0.000131
0.084500 0.000131
0.084600 0.000127
0.084700 0.000130
0.084800 0.000128
0.084900 0.000129
0.085000 0.000126
0.085100 0.000126
0.085200 0.000121
0.085300 0.000123
0.085400 0.000117
0.085500 0.000123
0.085600 0.000124
0.085700 0.000121
0.085800 0.000114
0.085900 0.000114
0.086000 0.000114
0.086100 0.000119
0.086200 0.000115
0.086300 0.000114
0.086400 0.000113
0.086500 0.000107
0.086600 0.000107
0.086700 0.000109
0.086800 0.000106
0.086900 0.000110
0.087000 0.000111
0.087100 0.000105
0.087200 0.000103
0.087300 0.000104
0.087400 0.000101
0.087500 0.000100
0.087600 0.000099
0.087700 0.000097
0.087800 0.000099
0.087900 0.000098
0.088000 0.000096
0.088100 0.000089
0.088200 0.000094
0.088300 0.000092
0.088400 0.000091
0.088500 0.000092
0.088600 0.000090
0.088700 0.000088
0.088800 0.000084
0.088900 0.000084
0.089000 0.000087
0.089100 0.000081
0.089200 0.000080
0.089300 0.000081
0.089400 0.000076
0.089500 0.000079
0.089600 0.000074
0.089700 0.000072
0.089800 0.000075
0.089900 0.000073
0.090000 0.000071
0.090100 0.000070
0.090200 0.000067
0.090300 0.000063
0.090400 0.000063
0.090500 0.000063
0.090600 0.000066
0.090700 0.000057
0.090800 0.000057
0.090900 0.000059
0.091000 0.000056
0.091100 0.000058
0.091200 0.000050
0.091300 0.000050
0.091400 0.000052
0.091500 0.000051
0.091600 0.000050
0.091700 0.000052
0.091800 0.000046
0.091900 0.000041
0.092000 0.000041
0.092100 0.000043
0.092200 0.000036
0.092300 0.000037
0.092400 0.000038
0.092500 0.000040
0.092600 0.000037
0.092700 0.000036
0.092800 0.000032
0.092900 0.000034
0.093000 0.000027
0.093100 0.000026
0.093200 0.000025
0.093300 0.000024
0.093400 0.000020
0.093500 0.000025
0.093600 0.000025
0.093700 0.000019
0.093800 0.000021
0.093900 0.000017
0.094000 0.000013
0.094100 0.000018
0.094200 0.000011
0.094300 0.000016
0.094400 0.000010
0.094500 0.000007
0.094600 0.000004
0.094700 0.000002
0.094800 0.000004
0.094900 0.000006
0.095000 0.000002
0.095100 0.000002
0.095200 -0.000003
0.095300 -0.000006
0.095400 -0.000006
0.095500 -0.000007
0.095600 -0.000009
0.095700 -0.000009
0.095800 -0.000007
0.095900 -0.000014
0.096000 -0.000014
0.096100 -0.000017
0.096200 -0.000017
0.096300 -0.000022
0.096400 -0.000020
0.096500 -0.000023
0.096600 -0.000021
0.096700 -0.000021
0.096800 -0.000026
0.096900 -0.000029
0.097000 -0.000028
0.097100 -0.000030
0.097200 -0.000029
0.097300 -0.000036
0.097400 -0.000039
0.097500 -0.000035
0.097600 -0.000033
0.097700 -0.000038
0.097800 -0.000039
0.097900 -0.000043
0.098000 -0.000041
0.098100 -0.000042
0.098200 -0.000044
0.098300 -0.000049
0.098400 -0.000048
0.098500 -0.000050
0.098600 -0.000055
0.098700 -0.000049
0.098800 -0.000050
0.098900 -0.000050
0.099000 -0.000057
0.099100 -0.000058
0.099200 -0.000055
0.099300 -0.000056
0.099400 -0.000060
0.099500 -0.000067
0.099600 -0.000063
0.099700 -0.000065
0.099800 -0.000063
0.099900 -0.000070
0.100000 -0.000068
0.100100 -0.000073
0.100200 -0.000070
0.100300 -0.000073
0.100400 -0.000078
0.100500 -0.000077
0.100600 -0.000082
0.100700 -0.000084
0.100800 -0.000086
0.100900 -0.000084
0.101000 -0.000084
0.101100 -0.000087
0.101200 -0.000090
0.101300 -0.000083
0.101400 -0.000090
0.101500 -0.000093
0.101600 -0.000092
0.101700 -0.000095
0.101800 -0.000095
0.101900 -0.000098
0.102000 -0.000103
0.102100 -0.000101
0.102200 -0.000101
0.102300 -0.000101
0.102400 -0.000103
0.102500 -0.000106
0.102600 -0.000106
0.102700 -0.000106
0.102800 -0.000113
0.102900 -0.000112
0.103000 -0.000111
0.103100 -0.000108
0.103200 -0.000114
0.103300 -0.000116
0.103400 -0.000117
0.103500 -0.000116
0.103600 -0.000117
0.103700 -0.000122
0.103800 -0.000119
0.103900 -0.000121
0.104000 -0.000129
0.104100 -0.000124
0.104200 -0.000125
0.104300 -0.000124
0.104400 -0.000131
0.104500 -0.000128
0.104600 -0.000128
0.104700 -0.000131
0.104800 -0.000134
0.104900 -0.000130
0.105000 -0.000130
0.105100 -0.000131
0.105200 -0.000134
0.105300 -0.000133
0.105400 -0.000132
0.105500 -0.000136
0.105600 -0.000132
0.105700 -0.000138
0.105800 -0.000139
0.105900 -0.000138
0.106000 -0.000139
0.106100 -0.000139
0.106200 -0.000142
0.106300 -0.000142
0.106400 -0.000144
0.106500 -0.000141
0.106600 -0.000144
0.106700 -0.000142
0.106800 -0.000145
0.106900 -0.000148
0.107000 -0.000147
0.107100 -0.000147
0.107200 -0.000146
0.107300 -0.000146
0.107400 -0.000146
0.107500 -0.000145
0.107600 -0.000148
0.107700 -0.000145
0.107800 -0.000149
0.107900 -0.000150
0.108000 -0.000150
0.108100 -0.000150
0.108200 -0.000146
0.108300 -0.000149
0.108400 -0.000151
0.108500 -0.000149
0.108600 -0.000153
0.108700 -0.000149
0.108800 -0.000151
0.108900 -0.000152
0.109000 -0.000152
0.109100 -0.000158
0.109200 -0.000156
0.109300 -0.000157
0.109400 -0.000154
0.109500 -0.000154
0.109600 -0.000155
0.109700 -0.000156
0.109800 -0.000157
0.109900 -0.000159
0.110000 -0.000155
0.110100 -0.000156
0.110200 -0.000160
0.110300 -0.000159
0.110400 -0.000157
0.110500 -0.000160
0.110600 -0.000158
0.110700 -0.000160
0.110800 -0.000157
0.110900 -0.000160
0.111000 -0.000160
0.111100 -0.000160
0.111200 -0.000156
0.111300 -0.000161
0.111400 -0.000163
0.111500 -0.000163
0.111600 -0.000161
0.111700 -0.000159
0.111800 -0.000160
0.111900 -0.000158
0.112000 -0.000161
0.112100 -0.000161
0.112200 -0.000164
0.112300 -0.000160
0.112400 -0.000160
0.112500 -0.000158
0.112600 -0.000160
0.112700 -0.000160
0.112800 -0.000165
0.112900 -0.000162
0.113000 -0.000161
0.113100 -0.000160
0.113200 -0.000162
0.113300 -0.000164
0.113400 -0.000161
0.113500 -0.000161
0.113600 -0.000160
0.113700 -0.000161
0.113800 -0.000161
0.113900 -0.000160
0.114000 -0.000165
0.114100 -0.000161
0.114200 -0.000160
0.114300 -0.000160
0.114400 -0.000161
0.114500 -0.000162
0.114600 -0.000154
0.114700 -0.000157
0.114800 -0.000162
0.114900 -0.000161
0.115000 -0.000159
0.115100 -0.000161
0.115200 -0.000156
0.115300 -0.000159
0.115400 -0.000160
0.115500 -0.000161
0.115600 -0.000161
0.115700 -0.000161
0.115800 -0.000154
0.115900 -0.000156
0.116000 -0.000159
0.116100 -0.000159
0.116200 -0.000159
0.116300 -0.000155
0.116400 -0.000153
0.116500 -0.000157
0.116600 -0.000157
0.116700 -0.000154
0.116800 -0.000153
0.116900 -0.000154
0.117000 -0.000159
0.117100 -0.000156
0.117200 -0.000151
0.117300 -0.000152
0.117400 -0.000149
0.117500 -0.000154
0.117600 -0.000152
0.117700 -0.000150
0.117800 -0.000156
0.117900 -0.000151
0.118000 -0.000146
0.118100 -0.000149
0.118200 -0.000149
0.118300 -0.000153
0.118400 -0.000150
0.118500 -0.000148
0.118600 -0.000146
0.118700 -0.000146
0.118800 -0.000145
0.118900 -0.000149
0.119000 -0.000147
0.119100 -0.000145
0.119200 -0.000147
0.119300 -0.000144
0.119400 -0.000142
0.119500 -0.000142
0.119600 -0.000139
0.119700 -0.000142
0.119800 -0.000146
0.119900 -0.000139
0.120000 -0.000138
0.120100 -0.000140
0.120200 -0.000139
0.120300 -0.000138
0.120400 -0.000136
0.120500 -0.000137
0.120600 -0.000137
0.120700 -0.000137
0.120800 -0.000134
0.120900 -0.000137
0.121000 -0.000134
0.121100 -0.000131
0.121200 -0.000131
0.121300 -0.000129
0.121400 -0.000130
0.121500 -0.000129
0.121600 -0.000127
0.121700 -0.000123
0.121800 -0.000128
0.121900 -0.000123
0.122000 -0.000124
0.122100 -0.000120
0.122200 -0.000119
0.122300 -0.000117
0.122400 -0.000119
0.122500 -0.000115
0.122600 -0.000109
0.122700 -0.000112
0.122800 -0.000113
0.122900 -0.000112
0.123000 -0.000110
0.123100 -0.000110
0.123200 -0.000102
0.123300 -0.000102
0.123400 -0.000101
0.123500 -0.000102
0.123600 -0.000100
0.123700 -0.000098
0.123800 -0.000097
0.123900 -0.000096
0.124000 -0.000092
0.124100 -0.000094
0.124200 -0.000093
0.124300 -0.000091
0.124400 -0.000087
0.124500 -0.000086
0.124600 -0.000086
0.124700 -0.000084
0.124800 -0.000082
0.124900 -0.000084
0.125000 -0.000079
0.125100 -0.000075
0.125200 -0.000079
0.125300 -0.000076
0.125400 -0.000072
0.125500 -0.000072
0.125600 -0.000067
0.125700 -0.000067
0.125800 -0.000068
0.125900 -0.000064
0.126000 -0.000067
0.126100 -0.000065
0.126200 -0.000059
0.126300 -0.000059
0.126400 -0.000059
0.126500 -0.000061
0.126600 -0.000052
0.126700 -0.000057
0.126800 -0.000053
0.126900 -0.000049
0.127000 -0.000050
0.127100 -0.000052
0.127200 -0.000048
0.127300 -0.000044
0.127400 -0.000041
0.127500 -0.000042
0.127600 -0.000041
0.127700 -0.000039
0.127800 -0.000039
0.127900 -0.000036
0.128000 -0.000036
0.128100 -0.000035
0.128200 -0.000037
0.128300 -0.000035
0.128400 -0.000029
0.128500 -0.000032
0.128600 -0.000025
0.128700 -0.000023
0.128800 -0.000026
0.128900 -0.000028
0.129000 -0.000022
0.129100 -0.000021
0.129200 -0.000018
0.129300 -0.000020
0.129400 -0.000020
0.129500 -0.000015
0.129600 -0.000015
0.129700 -0.000013
0.129800 -0.000015
0.129900 -0.000011
0.130000 -0.000008
0.130100 -0.000011
0.130200 -0.000009
0.130300 -0.000002
0.130400 -0.000009
0.130500 -0.000009
0.130600 -0.000006
0.130700 -0.000003
0.130800 0.000001
0.130900 0.000001
0.131000 0.000007
0.131100 0.000011
0.131200 0.000008
0.131300 0.000002
0.131400 0.000010
0.131500 0.000007
0.131600 0.000012
0.131700 0.000012
0.131800 0.000011
0.131900 0.000014
0.132000 0.000014
0.132100 0.000017
0.132200 0.000016
0.132300 0.000015
0.132400 0.000020
0.132500 0.000021
0.132600 0.000022
0.132700 0.000025
0.132800 0.000021
0.132900 0.000024
0.133000 0.000027
0.133100 0.000028
0.133200 0.000029
0.133300 0.000030
0.133400 0.000034
0.133500 0.000029
0.133600 0.000035
0.133700 0.000032
0.133800 0.000036
0.133900 0.000039
0.134000 0.000038
0.134100 0.000042
0.134200 0.000042
0.134300 0.000038
0.134400 0.000042
0.134500 0.000045
0.134600 0.000045
0.134700 0.000043
0.134800 0.000048
0.134900 0.000052
0.135000 0.000051
0.135100 0.000054
0.135200 0.000052
0.135300 0.000058
0.135400 0.000052
0.135500 0.000055
0.135600 0.000056
0.135700 0.000057
0.135800 0.000058
0.135900 0.000063
0.136000 0.000060
0.136100 0.000062
0.136200 0.000061
0.136300 0.000066
0.136400 0.000065
0.136500 0.000066
0.136600 0.000067
0.136700 0.000066
0.136800 0.000075
0.136900 0.000068
0.137000 0.000073
0.137100 0.000074
0.137200 0.000073
0.137300 0.000076
0.137400 0.000075
0.137500 0.000076
0.137600 0.000082
0.137700 0.000078
0.137800 0.000078
0.137900 0.000076
0.138000 0.000080
0.138100 0.000086
0.138200 0.000083
0.138300 0.000083
0.138400 0.000083
0.138500 0.000083
0.138600 0.000086
0.138700 0.000088
0.138800 0.000086
0.138900 0.000097
0.139000 0.000091
0.139100 0.000089
0.139200 0.000092
0.139300 0.000092
0.139400 0.000091
0.139500 0.000097
0.139600 0.000093
0.139700 0.000099
0.139800 0.000099
0.139900 0.000097
0.140000 0.000105
0.140100 0.000102
0.140200 0.000103
0.140300 0.000101
0.140400 0.000105
0.140500 0.000103
0.140600 0.000105
0.140700 0.000104
0.140800 0.000105
0.140900 0.000108
0.141000 0.000110
0.141100 0.000109
0.141200 0.000112
0.141300 0.000111
0.141400 0.000116
0.141500 0.000113
0.141600 0.000113
0.141700 0.000120
0.141800 0.000114
0.141900 0.000117
0.142000 0.000116
0.142100 0.000115
0.142200 0.000116
0.142300 0.000115
0.142400 0.000114
0.142500 0.000121
0.142600 0.000121
0.142700 0.000126
0.142800 0.000127
0.142900 0.000126
0.143000 0.000124
0.143100 0.000125
0.143200 0.000128
0.143300 0.000133
0.143400 0.000133
0.143500 0.000132
0.143600 0.000128
0.143700 0.000128
0.143800 0.000131
0.143900 0.000137
0.144000 0.000133
0.144100 0.000136
0.144200 0.000131
0.144300 0.000138
0.144400 0.000136
0.144500 0.000139
0.144600 0.000138
0.144700 0.000141
0.144800 0.000139
0.144900 0.000140
0.145000 0.000139
0.145100 0.000140
0.145200 0.000144
0.145300 0.000139
0.145400 0.000141
0.145500 0.000142
0.145600 0.000141
0.145700 0.000150
0.145800 0.000146
0.145900 0.000146
0.146000 0.000144
0.146100 0.000147
0.146200 0.000147
0.146300 0.000149
0.146400 0.000149
0.146500 0.000147
0.146600 0.000148
0.146700 0.000146
0.146800 0.000150
0.146900 0.000150
0.147000 0.000153
0.147100 0.000154
0.147200 0.000152
0.147300 0.000156
0.147400 0.000151
0.147500 0.000152
0.147600 0.000152
0.147700 0.000156
0.147800 0.000156
0.147900 0.000154
0.148000 0.000156
0.148100 0.000153
0.148200 0.000155
0.148300 0.000155
0.148400 0.000159
0.148500 0.000158
0.148600 0.000155
0.148700 0.000161
0.148800 0.000157
0.148900 0.000154
0.149000 0.000164
0.149100 0.000163
0.149200 0.000156
0.149300 0.000158
0.149400 0.000160
0.149500 0.000165
0.149600 0.000161
0.149700 0.000164
0.149800 0.000159
0.149900 0.000163
0.150000 0.000157
0.150100 0.000163
0.150200 0.000161
0.150300 0.000162
0.150400 0.000159
0.150500 0.000154
0.150600 0.000161
0.150700 0.000161
0.150800 0.000163
0.150900 0.000166
0.151000 0.000161
0.151100 0.000161
0.151200 0.000161
0.151300 0.000161
0.151400 0.000164
0.151500 0.000165
0.151600 0.000164
0.151700 0.000170
0.151800 0.000165
0.151900 0.000162
0.152000 0.000162
0.152100 0.000157
0.152200 0.000164
0.152300 0.000169
0.152400 0.000163
0.152500 0.000164
0.152600 0.000160
0.152700 0.000163
0.152800 0.000162
0.152900 0.000163
0.153000 0.000168
0.153100 0.000166
0.153200 0.000162
0.153300 0.000163
0.153400 0.000159
0.153500 0.000167
0.153600 0.000160
0.153700 0.000158
0.153800 0.000162
0.153900 0.000164
0.154000 0.000165
0.154100 0.000161
0.154200 0.000162
0.154300 0.000154
0.154400 0.000160
0.154500 0.000162
0.154600 0.000164
0.154700 0.000164
0.154800 0.000160
0.154900 0.000157
0.155000 0.000158
0.155100 0.000165
0.155200 0.000155
0.155300 0.000162
0.155400 0.000157
0.155500 0.000155
0.155600 0.000156
0.155700 0.000157
0.155800 0.000155
0.155900 0.000154
0.156000 0.000151
0.156100 0.000153
0.156200 0.000156
0.156300 0.000155
0.156400 0.000155
0.156500 0.000154
0.156600 0.000154
0.156700 0.000148
0.156800 0.000154
0.156900 0.000147
0.157000 0.000153
0.157100 0.000150
0.157200 0.000151
0.157300 0.000146
0.157400 0.000148
0.157500 0.000146
0.157600 0.000149
0.157700 0.000152
0.157800 0.000144
0.157900 0.000146
0.158000 0.000145
0.158100 0.000146
0.158200 0.000144
0.158300 0.000144
0.158400 0.000144
0.158500 0.000139
0.158600 0.000143
0.158700 0.000141
0.158800 0.000133
0.158900 0.000140
0.159000 0.000138
0.159100 0.000136
0.159200 0.000139
0.159300 0.000133
0.159400 0.000134
0.159500 0.000132
0.159600 0.000131
0.159700 0.000133
0.159800 0.000131
0.159900 0.000128
0.160000 0.000124
0.160100 0.000126
0.160200 0.000130
0.160300 0.000127
0.160400 0.000126
0.160500 0.000122
0.160600 0.000126
0.160700 0.000121
0.160800 0.000116
0.160900 0.000120
0.161000 0.000120
0.161100 0.000120
0.161200 0.000122
0.161300 0.000120
0.161400 0.000110
0.161500 0.000115
0.161600 0.000112
0.161700 0.000112
0.161800 0.000112
0.161900 0.000114
0.162000 0.000108
0.162100 0.000102
0.162200 0.000101
0.162300 0.000101
0.162400 0.000107
0.162500 0.000105
0.162600 0.000105
0.162700 0.000100
0.162800 0.000102
0.162900 0.000105
0.163000 0.000100
0.163100 0.000097
0.163200 0.000093
0.163300 0.000091
0.163400 0.000095
0.163500 0.000095
0.163600 0.000090
0.163700 0.000087
0.163800 0.000092
0.163900 0.000085
0.164000 0.000084
0.164100 0.000085
0.164200 0.000079
0.164300 0.000089
0.164400 0.000083
0.164500 0.000080
0.164600 0.000081
0.164700 0.000083
0.164800 0.000075
0.164900 0.000075
0.165000 0.000076
0.165100 0.000070
0.165200 0.000071
0.165300 0.000070
0.165400 0.000066
0.165500 0.000066
0.165600 0.000064
0.165700 0.000070
0.165800 0.000061
0.165900 0.000061
0.166000 0.000061
0.166100 0.000060
0.166200 0.000056
0.166300 0.000057
0.166400 0.000054
0.166500 0.000056
0.166600 0.000054
0.166700 0.000054
0.166800 0.000047
0.166900 0.000047
0.167000 0.000053
0.167100 0.000048
0.167200 0.000042
0.167300 0.000042
0.167400 0.000044
0.167500 0.000039
0.167600 0.000040
0.167700 0.000042
0.167800 0.000036
0.167900 0.000030
0.168000 0.000031
0.168100 0.000026
0.168200 0.000032
0.168300 0.000030
0.168400 0.000029
0.168500 0.000027
0.168600 0.000029
0.168700 0.000025
0.168800 0.000022
0.168900 0.000023
0.169000 0.000020
0.169100 0.000016
0.169200 0.000012
0.169300 0.000013
0.169400 0.000010
0.169500 0.000009
0.169600 0.000007
0.169700 0.000008
0.169800 0.000008
0.169900 0.000004
0.170000 0.000005
0.170100 0.000006
0.170200 0.000003
0.170300 -0.000003
0.170400 -0.000001
0.170500 -0.000002
0.170600 -0.000005
0.170700 -0.000005
0.170800 -0.000005
0.170900 -0.000011
0.171000 -0.000008
0.171100 -0.000009
0.171200 -0.000016
0.171300 -0.000013
0.171400 -0.000012
0.171500 -0.000013
0.171600 -0.000018
0.171700 -0.000022
0.171800 -0.000022
0.171900 -0.000022
0.172000 -0.000023
0.172100 -0.000025
0.172200 -0.000029
0.172300 -0.000029
0.172400 -0.000027
0.172500 -0.000034
0.172600 -0.000035
0.172700 -0.000034
0.172800 -0.000031
0.172900 -0.000036
0.173000 -0.000037
0.173100 -0.000035
0.173200 -0.000040
0.173300 -0.000043
0.173400 -0.000046
0.173500 -0.000047
0.173600 -0.000047
0.173700 -0.000045
0.173800 -0.000051
0.173900 -0.000055
0.174000 -0.000055
0.174100 -0.000053
0.174200 -0.000056
0.174300 -0.000057
0.174400 -0.000056
0.174500 -0.000058
0.174600 -0.000062
0.174700 -0.000064
0.174800 -0.000063
0.174900 -0.000063
0.175000 -0.000070
0.175100 -0.000065
0.175200 -0.000072
0.175300 -0.000074
0.175400 -0.000075
0.175500 -0.000072
0.175600 -0.000073
0.175700 -0.000076
0.175800 -0.000083
0.175900 -0.000078
0.176000 -0.000079
0.176100 -0.000082
0.176200 -0.000084
0.176300 -0.000083
0.176400 -0.000084
0.176500 -0.000090
0.176600 -0.000091
0.176700 -0.000094
0.176800 -0.000091
0.176900 -0.000091
0.177000 -0.000094
0.177100 -0.000094
0.177200 -0.000094
0.177300 -0.000096
0.177400 -0.000097
0.177500 -0.000103
0.177600 -0.000104
0.177700 -0.000102
0.177800 -0.000102
0.177900 -0.000105
0.178000 -0.000104
0.178100 -0.000107
0.178200 -0.000109
0.178300 -0.000113
0.178400 -0.000110
0.178500 -0.000115
0.178600 -0.000115
0.178700 -0.000119
0.178800 -0.000121
0.178900 -0.000121
0.179000 -0.000123
0.179100 -0.000121
0.179200 -0.000122
0.179300 -0.000123
0.179400 -0.000126
0.179500 -0.000127
0.179600 -0.000127
0.179700 -0.000125
0.179800 -0.000128
0.179900 -0.000131
0.180000 -0.000131
0.180100 -0.000130
0.180200 -0.000129
0.180300 -0.000134
0.180400 -0.000134
0.180500 -0.000133
0.180600 -0.000136
0.180700 -0.000136
0.180800 -0.000137
0.180900 -0.000133
0.181000 -0.000137
0.181100 -0.000140
0.181200 -0.000140
0.181300 -0.000144
0.181400 -0.000137
0.181500 -0.000143
0.181600 -0.000143
0.181700 -0.000141
0.181800 -0.000146
0.181900 -0.000144
0.182000 -0.000143
0.182100 -0.000143
0.182200 -0.000149
0.182300 -0.000147
0.182400 -0.000150
0.182500 -0.000146
0.182600 -0.000146
0.182700 -0.000145
0.182800 -0.000151
0.182900 -0.000149
0.183000 -0.000152
0.183100 -0.000151
0.183200 -0.000153
0.183300 -0.000152
0.183400 -0.000151
0.183500 -0.000152
0.183600 -0.000153
0.183700 -0.000156
0.183800 -0.000157
0.183900 -0.000155
0.184000 -0.000159
0.184100 -0.000156
0.184200 -0.000154
0.184300 -0.000156
0.184400 -0.000157
0.184500 -0.000158
0.184600 -0.000158
0.184700 -0.000159
0.184800 -0.000160
0.184900 -0.000159
0.185000 -0.000161
0.185100 -0.000159
0.185200 -0.000162
0.185300 -0.000164
0.185400 -0.000162
0.185500 -0.000161
0.185600 -0.000159
0.185700 -0.000160
0.185800 -0.000164
0.185900 -0.000165
0.186000 -0.000162
0.186100 -0.000161
0.186200 -0.000163
0.186300 -0.000163
0.186400 -0.000167
0.186500 -0.000165
0.186600 -0.000164
0.186700 -0.000164
0.186800 -0.000164
0.186900 -0.000163
0.187000 -0.000166
0.187100 -0.000167
0.187200 -0.000165
0.187300 -0.000166
0.187400 -0.000163
0.187500 -0.000163
0.187600 -0.000165
0.187700 -0.000167
0.187800 -0.000167
0.187900 -0.000167
0.188000 -0.000167
0.188100 -0.000167
0.188200 -0.000167
0.188300 -0.000163
0.188400 -0.000161
0.188500 -0.000168
0.188600 -0.000167
0.188700 -0.000166
0.188800 -0.000167
0.188900 -0.000167
0.189000 -0.000163
0.189100 -0.000165
0.189200 -0.000164
0.189300 -0.000168
0.189400 -0.000169
0.189500 -0.000167
0.189600 -0.000164
0.189700 -0.000162
0.189800 -0.000164
0.189900 -0.000167
0.190000 -0.000165
0.190100 -0.000167
0.190200 -0.000162
0.190300 -0.000164
0.190400 -0.000169
0.190500 -0.000163
0.190600 -0.000162
0.190700 -0.000164
0.190800 -0.000162
0.190900 -0.000167
0.191000 -0.000164
0.191100 -0.000163
0.191200 -0.000160
0.191300 -0.000163
0.191400 -0.000157
0.191500 -0.000160
0.191600 -0.000162
0.191700 -0.000163
0.191800 -0.000164
0.191900 -0.000162
0.192000 -0.000159
0.192100 -0.000162
0.192200 -0.000157
0.192300 -0.000160
0.192400 -0.000164
0.192500 -0.000163
0.192600 -0.000159
0.192700 -0.000157
0.192800 -0.000160
0.192900 -0.000157
0.193000 -0.000160
0.193100 -0.000155
0.193200 -0.000158
0.193300 -0.000155
0.193400 -0.000157
0.193500 -0.000152
0.193600 -0.000155
0.193700 -0.000154
0.193800 -0.000149
0.193900 -0.000152
0.194000 -0.000151
0.194100 -0.000150
0.194200 -0.000153
0.194300 -0.000147
0.194400 -0.000151
0.194500 -0.000146
0.194600 -0.000148
0.194700 -0.000147
0.194800 -0.000147
0.194900 -0.000147
0.195000 -0.000147
0.195100 -0.000149
0.195200 -0.000145
0.195300 -0.000141
0.195400 -0.000143
0.195500 -0.000144
0.195600 -0.000141
0.195700 -0.000140
0.195800 -0.000140
0.195900 -0.000140
0.196000 -0.000139
0.196100 -0.000138
0.196200 -0.000138
0.196300 -0.000137
0.196400 -0.000135
0.196500 -0.000135
0.196600 -0.000132
0.196700 -0.000133
0.196800 -0.000131
0.196900 -0.000131
0.197000 -0.000131
0.197100 -0.000127
0.197200 -0.000130
0.197300 -0.000125
0.197400 -0.000126
0.197500 -0.000127
0.197600 -0.000122
0.197700 -0.000124
0.197800 -0.000122
0.197900 -0.000122
0.198000 -0.000116
0.198100 -0.000115
0.198200 -0.000114
0.198300 -0.000112
0.198400 -0.000109
0.198500 -0.000108
0.198600 -0.000110
0.198700 -0.000107
0.198800 -0.000105
0.198900 -0.000108
0.199000 -0.000107
0.199100 -0.000101
0.199200 -0.000102
0.199300 -0.000098
0.199400 -0.000098
0.199500 -0.000094
0.199600 -0.000092
0.199700 -0.000098
0.199800 -0.000091
0.199900 -0.000090
0.200000 -0.000089


==> figs/time_histx_BP38_separate_hh.dat <==
0.000100 -0.000115
0.000200 -0.000112
0.000300 -0.000107
0.000400 -0.000106
0.000500 -0.000109
0.000600 -0.000109
0.000700 -0.000106
0.000800 -0.000105
0.000900 -0.000103
0.001000 -0.000097
0.001100 -0.000098
0.001200 -0.000101
0.001300 -0.000100
0.001400 -0.000093
0.001500 -0.000099
0.001600 -0.000092
0.001700 -0.000094
0.001800 -0.000094
0.001900 -0.000091
0.002000 -0.000088
0.002100 -0.000088
0.002200 -0.000088
0.002300 -0.000087
0.002400 -0.000082
0.002500 -0.000084
0.002600 -0.000080
0.002700 -0.000083
0.002800 -0.000080
0.002900 -0.000076
0.003000 -0.000078
0.003100 -0.000079
0.003200 -0.000080
0.003300 -0.000071
0.003400 -0.000069
0.003500 -0.000070
0.003600 -0.000072
0.003700 -0.000071
0.003800 -0.000068
0.003900 -0.000067
0.004000 -0.000067
0.004100 -0.000066
0.004200 -0.000066
0.004300 -0.000062
0.004400 -0.000058
0.004500 -0.000061
0.004600 -0.000057
0.004700 -0.000054
0.004800 -0.000057
0.004900 -0.000055
0.005000 -0.000051
0.005100 -0.000052
0.005200 -0.000049
0.005300 -0.000049
0.005400 -0.000048
0.005500 -0.000044
0.005600 -0.000043
0.005700 -0.000043
0.005800 -0.000042
0.005900 -0.000041
0.006000 -0.000041
0.006100 -0.000044
0.006200 -0.000035
0.006300 -0.000033
0.006400 -0.000037
0.006500 -0.000037
0.006600 -0.000031
0.006700 -0.000033
0.006800 -0.000031
0.006900 -0.000027
0.007000 -0.000027
0.007100 -0.000030
0.007200 -0.000023
0.007300 -0.000023
0.007400 -0.000024
0.007500 -0.000020
0.007600 -0.000016
0.007700 -0.000015
0.007800 -0.000019
0.007900 -0.000011
0.008000 -0.000017
0.008100 -0.000011
0.008200 -0.000011
0.008300 -0.000010
0.008400 -0.000015
0.008500 -0.000009
0.008600 -0.000010
0.008700 -0.000009
0.008800 -0.000010
0.008900 -0.000003
0.009000 -0.000004
0.009100 0.000002
0.009200 0.000003
0.009300 0.000003
0.009400 0.000003
0.009500 0.000004
0.009600 0.000006
0.009700 0.000008
0.009800 0.000011
0.009900 0.000008
0.010000 0.000018
0.010100 0.000013
0.010200 0.000013
0.010300 0.000019
0.010400 0.000019
0.010500 0.000016
0.010600 0.000021
0.010700 0.000019
0.010800 0.000023
0.010900 0.000027
0.011000 0.000025
0.011100 0.000027
0.011200 0.000024
0.011300 0.000028
0.011400 0.000034
0.011500 0.000032
0.011600 0.000030
0.011700 0.000033
0.011800 0.000033
0.011900 0.000036
0.012000 0.000039
0.012100 0.000040
0.012200 0.000043
0.012300 0.000039
0.012400 0.000046
0.012500 0.000044
0.012600 0.000047
0.012700 0.000046
0.012800 0.000046
0.012900 0.000051
0.013000 0.000053
0.013100 0.000052
0.013200 0.000054
0.013300 0.000055
0.013400 0.000058
0.013500 0.000052
0.013600 0.000060
0.013700 0.000061
0.013800 0.000060
0.013900 0.000061
0.014000 0.000062
0.014100 0.000061
0.014200 0.000065
0.014300 0.000066
0.014400 0.000066
0.014500 0.000071
0.014600 0.000069
0.014700 0.000075
0.014800 0.000076
0.014900 0.000072
0.015000 0.000073
0.015100 0.000076
0.015200 0.000076
0.015300 0.000074
0.015400 0.000084
0.015500 0.000083
0.015600 0.000085
0.015700 0.000081
0.015800 0.000085
0.015900 0.000086
0.016000 0.000091
0.016100 0.000088
0.016200 0.000088
0.016300 0.000090
0.016400 0.000096
0.016500 0.000091
0.016600 0.000099
0.016700 0.000096
0.016800 0.000095
0.016900 0.000100
0.017000 0.000098
0.017100 0.000101
0.017200 0.000101
0.017300 0.000100
0.017400 0.000104
0.017500 0.000105
0.017600 0.000104
0.017700 0.000108
0.017800 0.000108
0.017900 0.000111
0.018000 0.000113
0.018100 0.000118
0.018200 0.000109
0.018300 0.000116
0.018400 0.000114
0.018500 0.000115
0.018600 0.000118
0.018700 0.000115
0.018800 0.000117
0.018900 0.000114
0.019000 0.000116
0.019100 0.000119
0.019200 0.000119
0.019300 0.000124
0.019400 0.000119
0.019500 0.000123
0.019600 0.000126
0.019700 0.000126
0.019800 0.000126
0.019900 0.000128
0.020000 0.000130
0.020100 0.000131
0.020200 0.000129
0.020300 0.000133
0.020400 0.000135
0.020500 0.000131
0.020600 0.000135
0.020700 0.000140
0.020800 0.000138
0.020900 0.000134
0.021000 0.000137
0.021100 0.000138
0.021200 0.000135
0.021300 0.000142
0.021400 0.000139
0.021500 0.000142
0.021600 0.000138
0.021700 0.000142
0.021800 0.000146
0.021900 0.000145
0.022000 0.000139
0.022100 0.000144
0.022200 0.000142
0.022300 0.000145
0.022400 0.000144
0.022500 0.000147
0.022600 0.000147
0.022700 0.000151
0.022800 0.000149
0.022900 0.000148
0.023000 0.000151
0.023100 0.000149
0.023200 0.000155
0.023300 0.000154
0.023400 0.000147
0.023500 0.000152
0.023600 0.000153
0.023700 0.000153
0.023800 0.000155
0.023900 0.000150
0.024000 0.000153
0.024100 0.000154
0.024200 0.000161
0.024300 0.000157
0.024400 0.000155
0.024500 0.000156
0.024600 0.000153
0.024700 0.000157
0.024800 0.000163
0.024900 0.000155
0.025000 0.000156
0.025100 0.000156
0.025200 0.000161
0.025300 0.000164
0.025400 0.000164
0.025500 0.000158
0.025600 0.000160
0.025700 0.000156
0.025800 0.000159
0.025900 0.000165
0.026000 0.000162
0.026100 0.000157
0.026200 0.000158
0.026300 0.000159
0.026400 0.000160
0.026500 0.000162
0.026600 0.000167
0.026700 0.000161
0.026800 0.000160
0.026900 0.000166
0.027000 0.000163
0.027100 0.000160
0.027200 0.000160
0.027300 0.000157
0.027400 0.000162
0.027500 0.000161
0.027600 0.000164
0.027700 0.000162
0.027800 0.000157
0.027900 0.000160
0.028000 0.000159
0.028100 0.000159
0.028200 0.000159
0.028300 0.000160
0.028400 0.000158
0.028500 0.000157
0.028600 0.000155
0.028700 0.000158
0.028800 0.000160
0.028900 0.000163
0.029000 0.000156
0.029100 0.000159
0.029200 0.000158
0.029300 0.000159
0.029400 0.000163
0.029500 0.000156
0.029600 0.000154
0.029700 0.000161
0.029800 0.000159
0.029900 0.000154
0.030000 0.000157
0.030100 0.000152
0.030200 0.000153
0.030300 0.000159
0.030400 0.000159
0.030500 0.000149
0.030600 0.000152
0.030700 0.000154
0.030800 0.000154
0.030900 0.000155
0.031000 0.000148
0.031100 0.000149
0.031200 0.000146
0.031300 0.000154
0.031400 0.000149
0.031500 0.000152
0.031600 0.000147
0.031700 0.000145
0.031800 0.000144
0.031900 0.000144
0.032000 0.000146
0.032100 0.000147
0.032200 0.000143
0.032300 0.000142
0.032400 0.000140
0.032500 0.000144
0.032600 0.000145
0.032700 0.000137
0.032800 0.000140
0.032900 0.000141
0.033000 0.000144
0.033100 0.000145
0.033200 0.000138
0.033300 0.000138
0.033400 0.000134
0.033500 0.000134
0.033600 0.000132
0.033700 0.000133
0.033800 0.000130
0.033900 0.000132
0.034000 0.000130
0.034100 0.000131
0.034200 0.000126
0.034300 0.000131
0.034400 0.000127
0.034500 0.000130
0.034600 0.000128
0.034700 0.000130
0.034800 0.000128
0.034900 0.000126
0.035000 0.000122
0.035100 0.000121
0.035200 0.000123
0.035300 0.000122
0.035400 0.000121
0.035500 0.000123
0.035600 0.000121
0.035700 0.000113
0.035800 0.000112
0.035900 0.000118
0.036000 0.000116
0.036100 0.000115
0.036200 0.000112
0.036300 0.000109
0.036400 0.000115
0.036500 0.000116
0.036600 0.000105
0.036700 0.000107
0.036800 0.000105
0.036900 0.000108
0.037000 0.000106
0.037100 0.000106
0.037200 0.000099
0.037300 0.000102
0.037400 0.000100
0.037500 0.000100
0.037600 0.000102
0.037700 0.000099
0.037800 0.000097
0.037900 0.000093
0.038000 0.000094
0.038100 0.000093
0.038200 0.000092
0.038300 0.000093
0.038400 0.000085
0.038500 0.000082
0.038600 0.000086
0.038700 0.000083
0.038800 0.000087
0.038900 0.000086
0.039000 0.000084
0.039100 0.000082
0.039200 0.000077
0.039300 0.000079
0.039400 0.000079
0.039500 0.000075
0.039600 0.000075
0.039700 0.000071
0.039800 0.000070
0.039900 0.000075
0.040000 0.000070
0.040100 0.000071
0.040200 0.000071
0.040300 0.000069
0.040400 0.000066
0.040500 0.000062
0.040600 0.000064
0.040700 0.000063
0.040800 0.000062
0.040900 0.000060
0.041000 0.000062
0.041100 0.000055
0.041200 0.000055
0.041300 0.000052
0.041400 0.000056
0.041500 0.000051
0.041600 0.000051
0.041700 0.000052
0.041800 0.000046
0.041900 0.000046
0.042000 0.000046
0.042100 0.000044
0.042200 0.000046
0.042300 0.000038
0.042400 0.000044
0.042500 0.000043
0.042600 0.000039
0.042700 0.000037
0.042800 0.000036
0.042900 0.000038
0.043000 0.000034
0.043100 0.000030
0.043200 0.000031
0.043300 0.000031
0.043400 0.000029
0.043500 0.000030
0.043600 0.000023
0.043700 0.000027
0.043800 0.000026
0.043900 0.000021
0.044000 0.000024
0.044100 0.000020
0.044200 0.000017
0.044300 0.000017
0.044400 0.000016
0.044500 0.000015
0.044600 0.000012
0.044700 0.000012
0.044800 0.000010
0.044900 0.000013
0.045000 0.000008
0.045100 0.000007
0.045200 0.000007
0.045300 0.000002
0.045400 0.000004
0.045500 -0.000001
0.045600 -0.000001
0.045700 -0.000005
0.045800 -0.000005
0.045900 -0.000003
0.046000 -0.000007
0.046100 -0.000007
0.046200 -0.000010
0.046300 -0.000012
0.046400 -0.000011
0.046500 -0.000014
0.046600 -0.000012
0.046700 -0.000015
0.046800 -0.000017
0.046900 -0.000021
0.047000 -0.000019
0.047100 -0.000023
0.047200 -0.000020
0.047300 -0.000025
0.047400 -0.000024
0.047500 -0.000029
0.047600 -0.000028
0.047700 -0.000028
0.047800 -0.000033
0.047900 -0.000031
0.048000 -0.000032
0.048100 -0.000037
0.048200 -0.000035
0.048300 -0.000044
0.048400 -0.000037
0.048500 -0.000039
0.048600 -0.000039
0.048700 -0.000046
0.048800 -0.000042
0.048900 -0.000044
0.049000 -0.000047
0.049100 -0.000049
0.049200 -0.000051
0.049300 -0.000051
0.049400 -0.000051
0.049500 -0.000054
0.049600 -0.000056
0.049700 -0.000054
0.049800 -0.000053
0.049900 -0.000054
0.050000 -0.000057
0.050100 -0.000061
0.050200 -0.000060
0.050300 -0.000068
0.050400 -0.000066
0.050500 -0.000071
0.050600 -0.000067
0.050700 -0.000071
0.050800 -0.000071
0.050900 -0.000071
0.051000 -0.000072
0.051100 -0.000078
0.051200 -0.000073
0.051300 -0.000079
0.051400 -0.000078
0.051500 -0.000080
0.051600 -0.000080
0.051700 -0.000085
0.051800 -0.000086
0.051900 -0.000088
0.052000 -0.000081
0.052100 -0.000084
0.052200 -0.000082
0.052300 -0.000086
0.052400 -0.000094
0.052500 -0.000097
0.052600 -0.000093
0.052700 -0.000099
0.052800 -0.000098
0.052900 -0.000094
0.053000 -0.000099
0.053100 -0.000102
0.053200 -0.000098
0.053300 -0.000098
0.053400 -0.000099
0.053500 -0.000107
0.053600 -0.000104
0.053700 -0.000103
0.053800 -0.000106
0.053900 -0.000111
0.054000 -0.000109
0.054100 -0.000110
0.054200 -0.000113
0.054300 -0.000112
0.054400 -0.000113
0.054500 -0.000112
0.054600 -0.000116
0.054700 -0.000115
0.054800 -0.000117
0.054900 -0.000122
0.055000 -0.000120
0.055100 -0.000121
0.055200 -0.000121
0.055300 -0.000122
0.055400 -0.000123
0.055500 -0.000126
0.055600 -0.000127
0.055700 -0.000126
0.055800 -0.000134
0.055900 -0.000131
0.056000 -0.000127
0.056100 -0.000133
0.056200 -0.000131
0.056300 -0.000137
0.056400 -0.000135
0.056500 -0.000133
0.056600 -0.000135
0.056700 -0.000137
0.056800 -0.000138
0.056900 -0.000139
0.057000 -0.000139
0.057100 -0.000141
0.057200 -0.000142
0.057300 -0.000141
0.057400 -0.000139
0.057500 -0.000145
0.057600 -0.000145
0.057700 -0.000143
0.057800 -0.000143
0.057900 -0.000144
0.058000 -0.000147
0.058100 -0.000147
0.058200 -0.000152
0.058300 -0.000151
0.058400 -0.000149
0.058500 -0.000146
0.058600 -0.000154
0.058700 -0.000151
0.058800 -0.000156
0.058900 -0.000151
0.059000 -0.000151
0.059100 -0.000147
0.059200 -0.000149
0.059300 -0.000158
0.059400 -0.000157
0.059500 -0.000158
0.059600 -0.000151
0.059700 -0.000155
0.059800 -0.000155
0.059900 -0.000158
0.060000 -0.000160
0.060100 -0.000160
0.060200 -0.000161
0.060300 -0.000161
0.060400 -0.000158
0.060500 -0.000163
0.060600 -0.000163
0.060700 -0.000160
0.060800 -0.000161
0.060900 -0.000160
0.061000 -0.000163
0.061100 -0.000167
0.061200 -0.000169
0.061300 -0.000165
0.061400 -0.000162
0.061500 -0.000159
0.061600 -0.000162
0.061700 -0.000166
0.061800 -0.000168
0.061900 -0.000166
0.062000 -0.000167
0.062100 -0.000163
0.062200 -0.000166
0.062300 -0.000167
0.062400 -0.000172
0.062500 -0.000169
0.062600 -0.000167
0.062700 -0.000168
0.062800 -0.000167
0.062900 -0.000172
0.063000 -0.000168
0.063100 -0.000173
0.063200 -0.000168
0.063300 -0.000163
0.063400 -0.000165
0.063500 -0.000169
0.063600 -0.000172
0.063700 -0.000169
0.063800 -0.000167
0.063900 -0.000165
0.064000 -0.000168
0.064100 -0.000174
0.064200 -0.000174
0.064300 -0.000171
0.064400 -0.000167
0.064500 -0.000168
0.064600 -0.000167
0.064700 -0.000170
0.064800 -0.000170
0.064900 -0.000171
0.065000 -0.000168
0.065100 -0.000165
0.065200 -0.000161
0.065300 -0.000172
0.065400 -0.000174
0.065500 -0.000168
0.065600 -0.000167
0.065700 -0.000166
0.065800 -0.000168
0.065900 -0.000171
0.066000 -0.000169
0.066100 -0.000169
0.066200 -0.000166
0.066300 -0.000163
0.066400 -0.000168
0.066500 -0.000171
0.066600 -0.000172
0.066700 -0.000171
0.066800 -0.000163
0.066900 -0.000165
0.067000 -0.000166
0.067100 -0.000165
0.067200 -0.000168
0.067300 -0.000170
0.067400 -0.000160
0.067500 -0.000161
0.067600 -0.000165
0.067700 -0.000168
0.067800 -0.000168
0.067900 -0.000166
0.068000 -0.000161
0.068100 -0.000163
0.068200 -0.000162
0.068300 -0.000166
0.068400 -0.000166
0.068500 -0.000166
0.068600 -0.000159
0.068700 -0.000154
0.068800 -0.000154
0.068900 -0.000163
0.069000 -0.000159
0.069100 -0.000159
0.069200 -0.000152
0.069300 -0.000155
0.069400 -0.000155
0.069500 -0.000160
0.069600 -0.000162
0.069700 -0.000161
0.069800 -0.000152
0.069900 -0.000151
0.070000 -0.000154
0.070100 -0.000156
0.070200 -0.000158
0.070300 -0.000153
0.070400 -0.000150
0.070500 -0.000147
0.070600 -0.000147
0.070700 -0.000151
0.070800 -0.000154
0.070900 -0.000151
0.071000 -0.000145
0.071100 -0.000145
0.071200 -0.000147
0.071300 -0.000150
0.071400 -0.000145
0.071500 -0.000149
0.071600 -0.000145
0.071700 -0.000142
0.071800 -0.000142
0.071900 -0.000145
0.072000 -0.000138
0.072100 -0.000139
0.072200 -0.000138
0.072300 -0.000135
0.072400 -0.000139
0.072500 -0.000139
0.072600 -0.000139
0.072700 -0.000138
0.072800 -0.000133
0.072900 -0.000135
0.073000 -0.000135
0.073100 -0.000136
0.073200 -0.000133
0.073300 -0.000134
0.073400 -0.000130
0.073500 -0.000127
0.073600 -0.000131
0.073700 -0.000133
0.073800 -0.000130
0.073900 -0.000126
0.074000 -0.000128
0.074100 -0.000123
0.074200 -0.000126
0.074300 -0.000128
0.074400 -0.000118
0.074500 -0.000123
0.074600 -0.000115
0.074700 -0.000121
0.074800 -0.000117
0.074900 -0.000112
0.075000 -0.000117
0.075100 -0.000115
0.075200 -0.000117
0.075300 -0.000113
0.075400 -0.000107
0.075500 -0.000107
0.075600 -0.000112
0.075700 -0.000107
0.075800 -0.000105
0.075900 -0.000103
0.076000 -0.000105
0.076100 -0.000108
0.076200 -0.000106
0.076300 -0.000103
0.076400 -0.000099
0.076500 -0.000100
0.076600 -0.000095
0.076700 -0.000096
0.076800 -0.000096
0.076900 -0.000092
0.077000 -0.000091
0.077100 -0.000092
0.077200 -0.000087
0.077300 -0.000090
0.077400 -0.000090
0.077500 -0.000084
0.077600 -0.000085
0.077700 -0.000084
0.077800 -0.000082
0.077900 -0.000084
0.078000 -0.000080
0.078100 -0.000080
0.078200 -0.000081
0.078300 -0.000082
0.078400 -0.000076
0.078500 -0.000075
0.078600 -0.000076
0.078700 -0.000072
0.078800 -0.000072
0.078900 -0.000066
0.079000 -0.000068
0.079100 -0.000073
0.079200 -0.000066
0.079300 -0.000066
0.079400 -0.000067
0.079500 -0.000067
0.079600 -0.000063
0.079700 -0.000061
0.079800 -0.000061
0.079900 -0.000057
0.080000 -0.000053
0.080100 -0.000052
0.080200 -0.000059
0.080300 -0.000052
0.080400 -0.000051
0.080500 -0.000053
0.080600 -0.000048
0.080700 -0.000047
0.080800 -0.000047
0.080900 -0.000043
0.081000 -0.000042
0.081100 -0.000048
0.081200 -0.000042
0.081300 -0.000041
0.081400 -0.000038
0.081500 -0.000037
0.081600 -0.000034
0.081700 -0.000039
0.081800 -0.000036
0.081900 -0.000034
0.082000 -0.000029
0.082100 -0.000031
0.082200 -0.000029
0.082300 -0.000025
0.082400 -0.000024
0.082500 -0.000027
0.082600 -0.000019
0.082700 -0.000021
0.082800 -0.000019
0.082900 -0.000023
0.083000 -0.000017
0.083100 -0.000019
0.083200 -0.000017
0.083300 -0.000013
0.083400 -0.000013
0.083500 -0.000009
0.083600 -0.000008
0.083700 -0.000004
0.083800 -0.000008
0.083900 -0.000005
0.084000 -0.000002
0.084100 -0.000003
0.084200 -0.000001
0.084300 0.000000
0.084400 0.000001
0.084500 0.000005
0.084600 0.000007
0.084700 0.000008
0.084800 0.000005
0.084900 0.000007
0.085000 0.000010
0.085100 0.000012
0.085200 0.000011
0.085300 0.000012
0.085400 0.000013
0.085500 0.000014
0.085600 0.000016
0.085700 0.000020
0.085800 0.000019
0.085900 0.000026
0.086000 0.000024
0.086100 0.000028
0.086200 0.000024
0.086300 0.000027
0.086400 0.000026
0.086500 0.000028
0.086600 0.000031
0.086700 0.000035
0.086800 0.000036
0.086900 0.000034
0.087000 0.000038
0.087100 0.000034
0.087200 0.000037
0.087300 0.000043
0.087400 0.000040
0.087500 0.000040
0.087600 0.000045
0.087700 0.000047
0.087800 0.000048
0.087900 0.000045
0.088000 0.000051
0.088100 0.000052
0.088200 0.000051
0.088300 0.000054
0.088400 0.000057
0.088500 0.000052
0.088600 0.000055
0.088700 0.000057
0.088800 0.000059
0.088900 0.000056
0.089000 0.000063
0.089100 0.000063
0.089200 0.000065
0.089300 0.000062
0.089400 0.000069
0.089500 0.000070
0.089600 0.000070
0.089700 0.000069
0.089800 0.000069
0.089900 0.000071
0.090000 0.000073
0.090100 0.000077
0.090200 0.000080
0.090300 0.000077
0.090400 0.000080
0.090500 0.000079
0.090600 0.000082
0.090700 0.000085
0.090800 0.000084
0.090900 0.000084
0.091000 0.000083
0.091100 0.000088
0.091200 0.000092
0.091300 0.000093
0.091400 0.000090
0.091500 0.000096
0.091600 0.000097
0.091700 0.000095
0.091800 0.000096
0.091900 0.000095
0.092000 0.000099
0.092100 0.000099
0.092200 0.000099
0.092300 0.000099
0.092400 0.000102
0.092500 0.000104
0.092600 0.000099
0.092700 0.000101
0.092800 0.000109
0.092900 0.000106
0.093000 0.000105
0.093100 0.000109
0.093200 0.000112
0.093300 0.000114
0.093400 0.000114
0.093500 0.000115
0.093600 0.000112
0.093700 0.000114
0.093800 0.000113
0.093900 0.000116
0.094000 0.000121
0.094100 0.000121
0.094200 0.000118
0.094300 0.000117
0.094400 0.000121
0.094500 0.000123
0.094600 0.000124
0.094700 0.000125
0.094800 0.000121
0.094900 0.000129
0.095000 0.000126
0.095100 0.000129
0.095200 0.000124
0.095300 0.000129
0.095400 0.000131
0.095500 0.000134
0.095600 0.000131
0.095700 0.000133
0.095800 0.000132
0.095900 0.000131
0.096000 0.000135
0.096100 0.000135
0.096200 0.000139
0.096300 0.000136
0.096400 0.000141
0.096500 0.000141
0.096600 0.000144
0.096700 0.000136
0.096800 0.000137
0.096900 0.000144
0.097000 0.000140
0.097100 0.000147
0.097200 0.000144
0.097300 0.000141
0.097400 0.000147
0.097500 0.000141
0.097600 0.000143
0.097700 0.000147
0.097800 0.000145
0.097900 0.000148
0.098000 0.000147
0.098100 0.000148
0.098200 0.000149
0.098300 0.000149
0.098400 0.000146
0.098500 0.000147
0.098600 0.000147
0.098700 0.000150
0.098800 0.000153
0.098900 0.000154
0.099000 0.000151
0.099100 0.000151
0.099200 0.000154
0.099300 0.000155
0.099400 0.000154
0.099500 0.000156
0.099600 0.000154
0.099700 0.000154
0.099800 0.000153
0.099900 0.000159
0.100000 0.000161
0.100100 0.000159
0.100200 0.000157
0.100300 0.000156
0.100400 0.000159
0.100500 0.000158
0.100600 0.000157
0.100700 0.000162
0.100800 0.000158
0.100900 0.000162
0.101000 0.000156
0.101100 0.000159
0.101200 0.000160
0.101300 0.000160
0.101400 0.000158
0.101500 0.000155
0.101600 0.000157
0.101700 0.000161
0.101800 0.000162
0.101900 0.000160
0.102000 0.000159
0.102100 0.000164
0.102200 0.000161
0.102300 0.000163
0.102400 0.000162
0.102500 0.000160
0.102600 0.000161
0.102700 0.000160
0.102800 0.000164
0.102900 0.000162
0.103000 0.000162
0.103100 0.000160
0.103200 0.000157
0.103300 0.000159
0.103400 0.000158
0.103500 0.000163
0.103600 0.000163
0.103700 0.000159
0.103800 0.000157
0.103900 0.000156
0.104000 0.000156
0.104100 0.000160
0.104200 0.000157
0.104300 0.000162
0.104400 0.000157
0.104500 0.000161
0.104600 0.000157
0.104700 0.000154
0.104800 0.000158
0.104900 0.000157
0.105000 0.000160
0.105100 0.000156
0.105200 0.000157
0.105300 0.000158
0.105400 0.000155
0.105500 0.000155
0.105600 0.000157
0.105700 0.000149
0.105800 0.000151
0.105900 0.000151
0.106000 0.000156
0.106100 0.000154
0.106200 0.000152
0.106300 0.000151
0.106400 0.000149
0.106500 0.000148
0.106600 0.000148
0.106700 0.000150
0.106800 0.000145
0.106900 0.000151
0.107000 0.000151
0.107100 0.000145
0.107200 0.000145
0.107300 0.000142
0.107400 0.000144
0.107500 0.000146
0.107600 0.000148
0.107700 0.000143
0.107800 0.000139
0.107900 0.000139
0.108000 0.000137
0.108100 0.000136
0.108200 0.000143
0.108300 0.000139
0.108400 0.000138
0.108500 0.000139
0.108600 0.000143
0.108700 0.000136
0.108800 0.000135
0.108900 0.000131
0.109000 0.000136
0.109100 0.000136
0.109200 0.000132
0.109300 0.000130
0.109400 0.000133
0.109500 0.000126
0.109600 0.000127
0.109700 0.000126
0.109800 0.000124
0.109900 0.000125
0.110000 0.000128
0.110100 0.000128
0.110200 0.000126
0.110300 0.000122
0.110400 0.000123
0.110500 0.000116
0.110600 0.000117
0.110700 0.000118
0.110800 0.000120
0.110900 0.000115
0.111000 0.000117
0.111100 0.000116
0.111200 0.000112
0.111300 0.000113
0.111400 0.000111
0.111500 0.000114
0.111600 0.000113
0.111700 0.000109
0.111800 0.000111
0.111900 0.000109
0.112000 0.000106
0.112100 0.000105
0.112200 0.000103
0.112300 0.000105
0.112400 0.000103
0.112500 0.000101
0.112600 0.000100
0.112700 0.000100
0.112800 0.000097
0.112900 0.000096
0.113000 0.000093
0.113100 0.000097
0.113200 0.000090
0.113300 0.000093
0.113400 0.000092
0.113500 0.000091
0.113600 0.000088
0.113700 0.000090
0.113800 0.000089
0.113900 0.000086
0.114000 0.000084
0.114100 0.000088
0.114200 0.000086
0.114300 0.000079
0.114400 0.000080
0.114500 0.000080
0.114600 0.000071
0.114700 0.000077
0.114800 0.000077
0.114900 0.000074
0.115000 0.000076
0.115100 0.000075
0.115200 0.000071
0.115300 0.000068
0.115400 0.000068
0.115500 0.000068
0.115600 0.000067
0.115700 0.000064
0.115800 0.000063
0.115900 0.000063
0.116000 0.000063
0.116100 0.000062
0.116200 0.000058
0.116300 0.000057
0.116400 0.000057
0.116500 0.000052
0.116600 0.000054
0.116700 0.000051
0.116800 0.000051
0.116900 0.000050
0.117000 0.000045
0.117100 0.000047
0.117200 0.000045
0.117300 0.000046
0.117400 0.000044
0.117500 0.000043
0.117600 0.000039
0.117700 0.000040
0.117800 0.000039
0.117900 0.000041
0.118000 0.000038
0.118100 0.000036
0.118200 0.000029
0.118300 0.000034
0.118400 0.000029
0.118500 0.000029
0.118600 0.000030
0.118700 0.000026
0.118800 0.000026
0.118900 0.000025
0.119000 0.000028
0.119100 0.000019
0.119200 0.000021
0.119300 0.000022
0.119400 0.000020
0.119500 0.000014
0.119600 0.000015
0.119700 0.000011
0.119800 0.000013
0.119900 0.000010
0.120000 0.000006
0.120100 0.000006
0.120200 0.000014
0.120300 0.000007
0.120400 0.000004
0.120500 0.000002
0.120600 0.000003
0.120700 -0.000000
0.120800 0.000002
0.120900 -0.000004
0.121000 -0.000001
0.121100 -0.000004
0.121200 -0.000006
0.121300 -0.000005
0.121400 -0.000004
0.121500 -0.000014
0.121600 -0.000010
0.121700 -0.000015
0.121800 -0.000016
0.121900 -0.000017
0.122000 -0.000018
0.122100 -0.000027
0.122200 -0.000020
0.122300 -0.000016
0.122400 -0.000021
0.122500 -0.000023
0.122600 -0.000023
0.122700 -0.000025
0.122800 -0.000029
0.122900 -0.000026
0.123000 -0.000031
0.123100 -0.000031
0.123200 -0.000028
0.123300 -0.000037
0.123400 -0.000037
0.123500 -0.000032
0.123600 -0.000038
0.123700 -0.000039
0.123800 -0.000041
0.123900 -0.000041
0.124000 -0.000043
0.124100 -0.000048
0.124200 -0.000048
0.124300 -0.000047
0.124400 -0.000048
0.124500 -0.000051
0.124600 -0.000054
0.124700 -0.000053
0.124800 -0.000052
0.124900 -0.000057
0.125000 -0.000061
0.125100 -0.000059
0.125200 -0.000058
0.125300 -0.000059
0.125400 -0.000060
0.125500 -0.000063
0.125600 -0.000068
0.125700 -0.000063
0.125800 -0.000071
0.125900 -0.000066
0.126000 -0.000070
0.126100 -0.000071
0.126200 -0.000073
0.126300 -0.000070
0.126400 -0.000075
0.126500 -0.000076
0.126600 -0.000079
0.126700 -0.000077
0.126800 -0.000080
0.126900 -0.000080
0.127000 -0.000081
0.127100 -0.000081
0.127200 -0.000086
0.127300 -0.000087
0.127400 -0.000091
0.127500 -0.000091
0.127600 -0.000084
0.127700 -0.000090
0.127800 -0.000089
0.127900 -0.000098
0.128000 -0.000096
0.128100 -0.000098
0.128200 -0.000094
0.128300 -0.000099
0.128400 -0.000097
0.128500 -0.000104
0.128600 -0.000101
0.128700 -0.000103
0.128800 -0.000108
0.128900 -0.000107
0.129000 -0.000107
0.129100 -0.000109
0.129200 -0.000108
0.129300 -0.000111
0.129400 -0.000112
0.129500 -0.000112
0.129600 -0.000110
0.129700 -0.000112
0.129800 -0.000112
0.129900 -0.000118
0.130000 -0.000118
0.130100 -0.000115
0.130200 -0.000120
0.130300 -0.000121
0.130400 -0.000122
0.130500 -0.000120
0.130600 -0.000122
0.130700 -0.000124
0.130800 -0.000128
0.130900 -0.000130
0.131000 -0.000128
0.131100 -0.000130
0.131200 -0.000128
0.131300 -0.000132
0.131400 -0.000132
0.131500 -0.000131
0.131600 -0.000133
0.131700 -0.000137
0.131800 -0.000141
0.131900 -0.000138
0.132000 -0.000137
0.132100 -0.000138
0.132200 -0.000137
0.132300 -0.000138
0.132400 -0.000145
0.132500 -0.000144
0.132600 -0.000140
0.132700 -0.000140
0.132800 -0.000145
0.132900 -0.000146
0.133000 -0.000148
0.133100 -0.000146
0.133200 -0.000143
0.133300 -0.000144
0.133400 -0.000147
0.133500 -0.000149
0.133600 -0.000150
0.133700 -0.000148
0.133800 -0.000150
0.133900 -0.000148
0.134000 -0.000147
0.134100 -0.000153
0.134200 -0.000158
0.134300 -0.000155
0.134400 -0.000155
0.134500 -0.000146
0.134600 -0.000148
0.134700 -0.000160
0.134800 -0.000159
0.134900 -0.000159
0.135000 -0.000160
0.135100 -0.000155
0.135200 -0.000154
0.135300 -0.000165
0.135400 -0.000166
0.135500 -0.000162
0.135600 -0.000159
0.135700 -0.000158
0.135800 -0.000152
0.135900 -0.000165
0.136000 -0.000167
0.136100 -0.000163
0.136200 -0.000162
0.136300 -0.000160
0.136400 -0.000159
0.136500 -0.000163
0.136600 -0.000167
0.136700 -0.000169
0.136800 -0.000165
0.136900 -0.000164
0.137000 -0.000162
0.137100 -0.000165
0.137200 -0.000170
0.137300 -0.000169
0.137400 -0.000168
0.137500 -0.000165
0.137600 -0.000165
0.137700 -0.000165
0.137800 -0.000172
0.137900 -0.000171
0.138000 -0.000164
0.138100 -0.000163
0.138200 -0.000172
0.138300 -0.000167
0.138400 -0.000174
0.138500 -0.000169
0.138600 -0.000167
0.138700 -0.000166
0.138800 -0.000165
0.138900 -0.000170
0.139000 -0.000170
0.139100 -0.000173
0.139200 -0.000168
0.139300 -0.000169
0.139400 -0.000165
0.139500 -0.000176
0.139600 -0.000176
0.139700 -0.000176
0.139800 -0.000169
0.139900 -0.000169
0.140000 -0.000165
0.140100 -0.000171
0.140200 -0.000173
0.140300 -0.000175
0.140400 -0.000171
0.140500 -0.000165
0.140600 -0.000163
0.140700 -0.000170
0.140800 -0.000174
0.140900 -0.000171
0.141000 -0.000169
0.141100 -0.000166
0.141200 -0.000166
0.141300 -0.000167
0.141400 -0.000173
0.141500 -0.000169
0.141600 -0.000168
0.141700 -0.000165
0.141800 -0.000166
0.141900 -0.000169
0.142000 -0.000171
0.142100 -0.000172
0.142200 -0.000167
0.142300 -0.000160
0.142400 -0.000160
0.142500 -0.000165
0.142600 -0.000166
0.142700 -0.000167
0.142800 -0.000164
0.142900 -0.000159
0.143000 -0.000163
0.143100 -0.000165
0.143200 -0.000167
0.143300 -0.000167
0.143400 -0.000161
0.143500 -0.000157
0.143600 -0.000161
0.143700 -0.000165
0.143800 -0.000167
0.143900 -0.000164
0.144000 -0.000156
0.144100 -0.000154
0.144200 -0.000157
0.144300 -0.000161
0.144400 -0.000159
0.144500 -0.000167
0.144600 -0.000155
0.144700 -0.000157
0.144800 -0.000153
0.144900 -0.000156
0.145000 -0.000157
0.145100 -0.000160
0.145200 -0.000152
0.145300 -0.000153
0.145400 -0.000155
0.145500 -0.000156
0.145600 -0.000157
0.145700 -0.000152
0.145800 -0.000146
0.145900 -0.000145
0.146000 -0.000148
0.146100 -0.000148
0.146200 -0.000152
0.146300 -0.000150
0.146400 -0.000152
0.146500 -0.000145
0.146600 -0.000146
0.146700 -0.000145
0.146800 -0.000151
0.146900 -0.000148
0.147000 -0.000140
0.147100 -0.000141
0.147200 -0.000139
0.147300 -0.000139
0.147400 -0.000139
0.147500 -0.000144
0.147600 -0.000139
0.147700 -0.000137
0.147800 -0.000137
0.147900 -0.000137
0.148000 -0.000132
0.148100 -0.000134
0.148200 -0.000135
0.148300 -0.000133
0.148400 -0.000133
0.148500 -0.000132
0.148600 -0.000133
0.148700 -0.000128
0.148800 -0.000124
0.148900 -0.000129
0.149000 -0.000126
0.149100 -0.000124
0.149200 -0.000126
0.149300 -0.000123
0.149400 -0.000123
0.149500 -0.000122
0.149600 -0.000115
0.149700 -0.000118
0.149800 -0.000116
0.149900 -0.000123
0.150000 -0.000119
0.150100 -0.000115
0.150200 -0.000111
0.150300 -0.000113
0.150400 -0.000113
0.150500 -0.000109
0.150600 -0.000112
0.150700 -0.000108
0.150800 -0.000110
0.150900 -0.000107
0.151000 -0.000101
0.151100 -0.000105
0.151200 -0.000105
0.151300 -0.000105
0.151400 -0.000106
0.151500 -0.000098
0.151600 -0.000099
0.151700 -0.000099
0.151800 -0.000095
0.151900 -0.000090
0.152000 -0.000095
0.152100 -0.000092
0.152200 -0.000092
0.152300 -0.000092
0.152400 -0.000089
0.152500 -0.000088
0.152600 -0.000092
0.152700 -0.000085
0.152800 -0.000087
0.152900 -0.000085
0.153000 -0.000081
0.153100 -0.000088
0.153200 -0.000081
0.153300 -0.000081
0.153400 -0.000078
0.153500 -0.000079
0.153600 -0.000080
0.153700 -0.000078
0.153800 -0.000073
0.153900 -0.000074
0.154000 -0.000073
0.154100 -0.000072
0.154200 -0.000073
0.154300 -0.000067
0.154400 -0.000066
0.154500 -0.000066
0.154600 -0.000064
0.154700 -0.000059
0.154800 -0.000064
0.154900 -0.000059
0.155000 -0.000058
0.155100 -0.000058
0.155200 -0.000058
0.155300 -0.000061
0.155400 -0.000053
0.155500 -0.000053
0.155600 -0.000049
0.155700 -0.000053
0.155800 -0.000054
0.155900 -0.000051
0.156000 -0.000045
0.156100 -0.000046
0.156200 -0.000041
0.156300 -0.000048
0.156400 -0.000042
0.156500 -0.000044
0.156600 -0.000040
0.156700 -0.000045
0.156800 -0.000037
0.156900 -0.000033
0.157000 -0.000033
0.157100 -0.000035
0.157200 -0.000034
0.157300 -0.000030
0.157400 -0.000030
0.157500 -0.000026
0.157600 -0.000027
0.157700 -0.000024
0.157800 -0.000026
0.157900 -0.000024
0.158000 -0.000023
0.158100 -0.000022
0.158200 -0.000020
0.158300 -0.000014
0.158400 -0.000019
0.158500 -0.000017
0.158600 -0.000016
0.158700 -0.000014
0.158800 -0.000008
0.158900 -0.000010
0.159000 -0.000004
0.159100 -0.000005
0.159200 -0.000000
0.159300 -0.000005
0.159400 -0.000003
0.159500 -0.000005
0.159600 -0.000002
0.159700 0.000004
0.159800 0.000002
0.159900 0.000006
0.160000 0.000004
0.160100 0.000005
0.160200 0.000005
0.160300 0.000008
0.160400 0.000009
0.160500 0.000009
0.160600 0.000015
0.160700 0.000012
0.160800 0.000014
0.160900 0.000020
0.161000 0.000018
0.161100 0.000017
0.161200 0.000021
0.161300 0.000022
0.161400 0.000025
0.161500 0.000026
0.161600 0.000028
0.161700 0.000028
0.161800 0.000030
0.161900 0.000029
0.162000 0.000035
0.162100 0.000034
0.162200 0.000035
0.162300 0.000040
0.162400 0.000035
0.162500 0.000037
0.162600 0.000039
0.162700 0.000044
0.162800 0.000040
0.162900 0.000044
0.163000 0.000046
0.163100 0.000043
0.163200 0.000047
0.163300 0.000050
0.163400 0.000051
0.163500 0.000049
0.163600 0.000051
0.163700 0.000059
0.163800 0.000052
0.163900 0.000058
0.164000 0.000058
0.164100 0.000063
0.164200 0.000059
0.164300 0.000068
0.164400 0.000066
0.164500 0.000066
0.164600 0.000067
0.164700 0.000067
0.164800 0.000067
0.164900 0.000069
0.165000 0.000072
0.165100 0.000070
0.165200 0.000072
0.165300 0.000075
0.165400 0.000074
0.165500 0.000074
0.165600 0.000080
0.165700 0.000087
0.165800 0.000078
0.165900 0.000085
0.166000 0.000083
0.166100 0.000083
0.166200 0.000088
0.166300 0.000085
0.166400 0.000087
0.166500 0.000087
0.166600 0.000090
0.166700 0.000095
0.166800 0.000094
0.166900 0.000097
0.167000 0.000101
0.167100 0.000103
0.167200 0.000095
0.167300 0.000098
0.167400 0.000099
0.167500 0.000103
0.167600 0.000098
0.167700 0.000101
0.167800 0.000103
0.167900 0.000104
0.168000 0.000112
0.168100 0.000108
0.168200 0.000111
0.168300 0.000108
0.168400 0.000110
0.168500 0.000113
0.168600 0.000116
0.168700 0.000113
0.168800 0.000109
0.168900 0.000113
0.169000 0.000115
0.169100 0.000118
0.169200 0.000123
0.169300 0.000120
0.169400 0.000123
0.169500 0.000121
0.169600 0.000120
0.169700 0.000124
0.169800 0.000125
0.169900 0.000127
0.170000 0.000125
0.170100 0.000128
0.170200 0.000124
0.170300 0.000126
0.170400 0.000128
0.170500 0.000127
0.170600 0.000136
0.170700 0.000136
0.170800 0.000135
0.170900 0.000135
0.171000 0.000134
0.171100 0.000129
0.171200 0.000134
0.171300 0.000137
0.171400 0.000133
0.171500 0.000138
0.171600 0.000138
0.171700 0.000140
0.171800 0.000143
0.171900 0.000145
0.172000 0.000143
0.172100 0.000140
0.172200 0.000145
0.172300 0.000144
0.172400 0.000146
0.172500 0.000143
0.172600 0.000145
0.172700 0.000144
0.172800 0.000143
0.172900 0.000147
0.173000 0.000147
0.173100 0.000147
0.173200 0.000146
0.173300 0.000151
0.173400 0.000147
0.173500 0.000152
0.173600 0.000147
0.173700 0.000148
0.173800 0.000148
0.173900 0.000153
0.174000 0.000150
0.174100 0.000154
0.174200 0.000154
0.174300 0.000155
0.174400 0.000153
0.174500 0.000150
0.174600 0.000153
0.174700 0.000154
0.174800 0.000160
0.174900 0.000161
0.175000 0.000155
0.175100 0.000158
0.175200 0.000154
0.175300 0.000154
0.175400 0.000155
0.175500 0.000162
0.175600 0.000159
0.175700 0.000160
0.175800 0.000158
0.175900 0.000155
0.176000 0.000158
0.176100 0.000160
0.176200 0.000162
0.176300 0.000161
0.176400 0.000158
0.176500 0.000160
0.176600 0.000161
0.176700 0.000161
0.176800 0.000158
0.176900 0.000158
0.177000 0.000159
0.177100 0.000162
0.177200 0.000163
0.177300 0.000161
0.177400 0.000163
0.177500 0.000156
0.177600 0.000161
0.177700 0.000160
0.177800 0.000160
0.177900 0.000165
0.178000 0.000162
0.178100 0.000161
0.178200 0.000161
0.178300 0.000165
0.178400 0.000160
0.178500 0.000157
0.178600 0.000155
0.178700 0.000156
0.178800 0.000161
0.178900 0.000164
0.179000 0.000164
0.179100 0.000159
0.179200 0.000162
0.179300 0.000158
0.179400 0.000158
0.179500 0.000156
0.179600 0.000163
0.179700 0.000159
0.179800 0.000153
0.179900 0.000155
0.180000 0.000156
0.180100 0.000154
0.180200 0.000163
0.180300 0.000159
0.180400 0.000155
0.180500 0.000155
0.180600 0.000148
0.180700 0.000152
0.180800 0.000157
0.180900 0.000156
0.181000 0.000150
0.181100 0.000151
0.181200 0.000152
0.181300 0.000152
0.181400 0.000152
0.181500 0.000156
0.181600 0.000153
0.181700 0.000146
0.181800 0.000151
0.181900 0.000148
0.182000 0.000150
0.182100 0.000150
0.182200 0.000145
0.182300 0.000146
0.182400 0.000146
0.182500 0.000146
0.182600 0.000143
0.182700 0.000145
0.182800 0.000144
0.182900 0.000145
0.183000 0.000138
0.183100 0.000140
0.183200 0.000147
0.183300 0.000144
0.183400 0.000138
0.183500 0.000137
0.183600 0.000137
0.183700 0.000142
0.183800 0.000143
0.183900 0.000136
0.184000 0.000140
0.184100 0.000136
0.184200 0.000132
0.184300 0.000132
0.184400 0.000134
0.184500 0.000137
0.184600 0.000131
0.184700 0.000128
0.184800 0.000128
0.184900 0.000124
0.185000 0.000128
0.185100 0.000133
0.185200 0.000130
0.185300 0.000131
0.185400 0.000125
0.185500 0.000123
0.185600 0.000123
0.185700 0.000130
0.185800 0.000122
0.185900 0.000128
0.186000 0.000121
0.186100 0.000114
0.186200 0.000114
0.186300 0.000122
0.186400 0.000116
0.186500 0.000116
0.186600 0.000115
0.186700 0.000116
0.186800 0.000113
0.186900 0.000109
0.187000 0.000106
0.187100 0.000109
0.187200 0.000107
0.187300 0.000102
0.187400 0.000105
0.187500 0.000101
0.187600 0.000107
0.187700 0.000107
0.187800 0.000106
0.187900 0.000098
0.188000 0.000101
0.188100 0.000097
0.188200 0.000099
0.188300 0.000099
0.188400 0.000099
0.188500 0.000097
0.188600 0.000093
0.188700 0.000090
0.188800 0.000095
0.188900 0.000093
0.189000 0.000089
0.189100 0.000086
0.189200 0.000084
0.189300 0.000082
0.189400 0.000080
0.189500 0.000084
0.189600 0.000081
0.189700 0.000081
0.189800 0.000080
0.189900 0.000078
0.190000 0.000076
0.190100 0.000076
0.190200 0.000077
0.190300 0.000072
0.190400 0.000069
0.190500 0.000067
0.190600 0.000069
0.190700 0.000066
0.190800 0.000064
0.190900 0.000069
0.191000 0.000065
0.191100 0.000060
0.191200 0.000061
0.191300 0.000058
0.191400 0.000053
0.191500 0.000059
0.191600 0.000059
0.191700 0.000054
0.191800 0.000057
0.191900 0.000054
0.192000 0.000050
0.192100 0.000048
0.192200 0.000048
0.192300 0.000045
0.192400 0.000049
0.192500 0.000048
0.192600 0.000048
0.192700 0.000040
0.192800 0.000037
0.192900 0.000036
0.193000 0.000037
0.193100 0.000040
0.193200 0.000039
0.193300 0.000036
0.193400 0.000041
0.193500 0.000031
0.193600 0.000028
0.193700 0.000026
0.193800 0.000024
0.193900 0.000028
0.194000 0.000029
0.194100 0.000023
0.194200 0.000023
0.194300 0.000023
0.194400 0.000019
0.194500 0.000018
0.194600 0.000020
0.194700 0.000020
0.194800 0.000014
0.194900 0.000017
0.195000 0.000012
0.195100 0.000009
0.195200 0.000005
0.195300 0.000009
0.195400 0.000005
0.195500 0.000009
0.195600 0.000006
0.195700 0.000003
0.195800 0.000002
0.195900 -0.000002
0.196000 -0.000003
0.196100 0.000002
0.196200 -0.000006
0.196300 -0.000005
0.196400 -0.000005
0.196500 -0.000004
0.196600 -0.000009
0.196700 -0.000012
0.196800 -0.000012
0.196900 -0.000010
0.197000 -0.000016
0.197100 -0.000017
0.197200 -0.000018
0.197300 -0.000020
0.197400 -0.000021
0.197500 -0.000022
0.197600 -0.000021
0.197700 -0.000028
0.197800 -0.000027
0.197900 -0.000027
0.198000 -0.000028
0.198100 -0.000029
0.198200 -0.000031
0.198300 -0.000033
0.198400 -0.000034
0.198500 -0.000033
0.198600 -0.000038
0.198700 -0.000040
0.198800 -0.000041
0.198900 -0.000038
0.199000 -0.000043
0.199100 -0.000046
0.199200 -0.000048
0.199300 -0.000045
0.199400 -0.000041
0.199500 -0.000048
0.199600 -0.000052
0.199700 -0.000050
0.199800 -0.000053
0.199900 -0.000057
0.200000 -0.000054


==> figs/time_histx_BP50_p033.dat <==
0.000100 -0.000087
0.000200 -0.000084
0.000300 -0.000089
0.000400 -0.000091
0.000500 -0.000088
0.000600 -0.000087
0.000700 -0.000095
0.000800 -0.000091
0.000900 -0.000097
0.001000 -0.000095
0.001100 -0.000090
0.001200 -0.000097
0.001300 -0.000094
0.001400 -0.000098
0.001500 -0.000101
0.001600 -0.000101
0.001700 -0.000098
0.001800 -0.000105
0.001900 -0.000100
0.002000 -0.000097
0.002100 -0.000104
0.002200 -0.000105
0.002300 -0.000102
0.002400 -0.000102
0.002500 -0.000109
0.002600 -0.000115
0.002700 -0.000108
0.002800 -0.000110
0.002900 -0.000109
0.003000 -0.000116
0.003100 -0.000110
0.003200 -0.000119
0.003300 -0.000112
0.003400 -0.000116
0.003500 -0.000121
0.003600 -0.000121
0.003700 -0.000117
0.003800 -0.000119
0.003900 -0.000121
0.004000 -0.000118
0.004100 -0.000123
0.004200 -0.000121
0.004300 -0.000118
0.004400 -0.000119
0.004500 -0.000121
0.004600 -0.000125
0.004700 -0.000122
0.004800 -0.000124
0.004900 -0.000125
0.005000 -0.000123
0.005100 -0.000124
0.005200 -0.000125
0.005300 -0.000123
0.005400 -0.000128
0.005500 -0.000127
0.005600 -0.000127
0.005700 -0.000127
0.005800 -0.000131
0.005900 -0.000128
0.006000 -0.000128
0.006100 -0.000132
0.006200 -0.000128
0.006300 -0.000127
0.006400 -0.000133
0.006500 -0.000134
0.006600 -0.000133
0.006700 -0.000131
0.006800 -0.000129
0.006900 -0.000135
0.007000 -0.000137
0.007100 -0.000134
0.007200 -0.000133
0.007300 -0.000136
0.007400 -0.000133
0.007500 -0.000133
0.007600 -0.000135
0.007700 -0.000133
0.007800 -0.000135
0.007900 -0.000137
0.008000 -0.000135
0.008100 -0.000139
0.008200 -0.000134
0.008300 -0.000136
0.008400 -0.000140
0.008500 -0.000139
0.008600 -0.000136
0.008700 -0.000139
0.008800 -0.000140
0.008900 -0.000138
0.009000 -0.000137
0.009100 -0.000141
0.009200 -0.000136
0.009300 -0.000137
0.009400 -0.000136
0.009500 -0.000135
0.009600 -0.000135
0.009700 -0.000142
0.009800 -0.000133
0.009900 -0.000135
0.010000 -0.000136
0.010100 -0.000137
0.010200 -0.000138
0.010300 -0.000141
0.010400 -0.000140
0.010500 -0.000136
0.010600 -0.000134
0.010700 -0.000141
0.010800 -0.000139
0.010900 -0.000140
0.011000 -0.000137
0.011100 -0.000138
0.011200 -0.000135
0.011300 -0.000141
0.011400 -0.000137
0.011500 -0.000137
0.011600 -0.000140
0.011700 -0.000136
0.011800 -0.000144
0.011900 -0.000140
0.012000 -0.000137
0.012100 -0.000141
0.012200 -0.000139
0.012300 -0.000132
0.012400 -0.000139
0.012500 -0.000136
0.012600 -0.000140
0.012700 -0.000137
0.012800 -0.000140
0.012900 -0.000135
0.013000 -0.000135
0.013100 -0.000138
0.013200 -0.000133
0.013300 -0.000137
0.013400 -0.000140
0.013500 -0.000137
0.013600 -0.000134
0.013700 -0.000133
0.013800 -0.000132
0.013900 -0.000133
0.014000 -0.000136
0.014100 -0.000135
0.014200 -0.000137
0.014300 -0.000133
0.014400 -0.000132
0.014500 -0.000134
0.014600 -0.000132
0.014700 -0.000137
0.014800 -0.000134
0.014900 -0.000133
0.015000 -0.000132
0.015100 -0.000133
0.015200 -0.000132
0.015300 -0.000132
0.015400 -0.000136
0.015500 -0.000129
0.015600 -0.000132
0.015700 -0.000133
0.015800 -0.000128
0.015900 -0.000129
0.016000 -0.000131
0.016100 -0.000130
0.016200 -0.000127
0.016300 -0.000127
0.016400 -0.000130
0.016500 -0.000126
0.016600 -0.000128
0.016700 -0.000127
0.016800 -0.000126
0.016900 -0.000126
0.017000 -0.000127
0.017100 -0.000127
0.017200 -0.000123
0.017300 -0.000123
0.017400 -0.000127
0.017500 -0.000125
0.017600 -0.000119
0.017700 -0.000122
0.017800 -0.000121
0.017900 -0.000123
0.018000 -0.000120
0.018100 -0.000123
0.018200 -0.000120
0.018300 -0.000122
0.018400 -0.000121
0.018500 -0.000117
0.018600 -0.000117
0.018700 -0.000117
0.018800 -0.000116
0.018900 -0.000115
0.019000 -0.000111
0.019100 -0.000116
0.019200 -0.000107
0.019300 -0.000112
0.019400 -0.000111
0.019500 -0.000110
0.019600 -0.000107
0.019700 -0.000106
0.019800 -0.000108
0.019900 -0.000111
0.020000 -0.000109
0.020100 -0.000107
0.020200 -0.000104
0.020300 -0.000102
0.020400 -0.000100
0.020500 -0.000101
0.020600 -0.000101
0.020700 -0.000096
0.020800 -0.000101
0.020900 -0.000097
0.021000 -0.000092
0.021100 -0.000094
0.021200 -0.000094
0.021300 -0.000089
0.021400 -0.000098
0.021500 -0.000095
0.021600 -0.000090
0.021700 -0.000087
0.021800 -0.000093
0.021900 -0.000091
0.022000 -0.000086
0.022100 -0.000082
0.022200 -0.000082
0.022300 -0.000087
0.022400 -0.000081
0.022500 -0.000078
0.022600 -0.000081
0.022700 -0.000077
0.022800 -0.000080
0.022900 -0.000070
0.023000 -0.000073
0.023100 -0.000076
0.023200 -0.000071
0.023300 -0.000075
0.023400 -0.000070
0.023500 -0.000070
0.023600 -0.000066
0.023700 -0.000065
0.023800 -0.000066
0.023900 -0.000065
0.024000 -0.000064
0.024100 -0.000064
0.024200 -0.000061
0.024300 -0.000057
0.024400 -0.000056
0.024500 -0.000062
0.024600 -0.000053
0.024700 -0.000055
0.024800 -0.000054
0.024900 -0.000049
0.025000 -0.000051
0.025100 -0.000050
0.025200 -0.000049
0.025300 -0.000050
0.025400 -0.000046
0.025500 -0.000043
0.025600 -0.000040
0.025700 -0.000039
0.025800 -0.000037
0.025900 -0.000037
0.026000 -0.000038
0.026100 -0.000039
0.026200 -0.000036
0.026300 -0.000033
0.026400 -0.000032
0.026500 -0.000032
0.026600 -0.000026
0.026700 -0.000032
0.026800 -0.000029
0.026900 -0.000023
0.027000 -0.000024
0.027100 -0.000021
0.027200 -0.000024
0.027300 -0.000021
0.027400 -0.000017
0.027500 -0.000016
0.027600 -0.000019
0.027700 -0.000018
0.027800 -0.000012
0.027900 -0.000013
0.028000 -0.000016
0.028100 -0.000010
0.028200 -0.000007
0.028300 -0.000005
0.028400 -0.000004
0.028500 -0.000006
0.028600 -0.000007
0.028700 -0.000006
0.028800 -0.000004
0.028900 -0.000005
0.029000 -0.000006
0.029100 0.000000
0.029200 -0.000001
0.029300 0.000002
0.029400 0.000001
0.029500 0.000005
0.029600 0.000001
0.029700 0.000008
0.029800 0.000006
0.029900 0.000007
0.030000 0.000008
0.030100 0.000011
0.030200 0.000006
0.030300 0.000013
0.030400 0.000012
0.030500 0.000016
0.030600 0.000016
0.030700 0.000012
0.030800 0.000016
0.030900 0.000015
0.031000 0.000018
0.031100 0.000023
0.031200 0.000025
0.031300 0.000024
0.031400 0.000022
0.031500 0.000023
0.031600 0.000023
0.031700 0.000023
0.031800 0.000033
0.031900 0.000024
0.032000 0.000026
0.032100 0.000030
0.032200 0.000033
0.032300 0.000033
0.032400 0.000034
0.032500 0.000028
0.032600 0.000036
0.032700 0.000037
0.032800 0.000041
0.032900 0.000040
0.033000 0.000036
0.033100 0.000041
0.033200 0.000043
0.033300 0.000045
0.033400 0.000045
0.033500 0.000045
0.033600 0.000045
0.033700 0.000049
0.033800 0.000045
0.033900 0.000050
0.034000 0.000047
0.034100 0.000052
0.034200 0.000058
0.034300 0.000056
0.034400 0.000052
0.034500 0.000058
0.034600 0.000058
0.034700 0.000062
0.034800 0.000059
0.034900 0.000061
0.035000 0.000059
0.035100 0.000057
0.035200 0.000063
0.035300 0.000060
0.035400 0.000067
0.035500 0.000067
0.035600 0.000072
0.035700 0.000070
0.035800 0.000069
0.035900 0.000071
0.036000 0.000068
0.036100 0.000067
0.036200 0.000072
0.036300 0.000075
0.036400 0.000073
0.036500 0.000075
0.036600 0.000076
0.036700 0.000080
0.036800 0.000076
0.036900 0.000081
0.037000 0.000083
0.037100 0.000083
0.037200 0.000083
0.037300 0.000085
0.037400 0.000083
0.037500 0.000083
0.037600 0.000083
0.037700 0.000086
0.037800 0.000089
0.037900 0.000085
0.038000 0.000088
0.038100 0.000090
0.038200 0.000092
0.038300 0.000093
0.038400 0.000092
0.038500 0.000094
0.038600 0.000097
0.038700 0.000094
0.038800 0.000093
0.038900 0.000098
0.039000 0.000100
0.039100 0.000095
0.039200 0.000101
0.039300 0.000102
0.039400 0.000101
0.039500 0.000099
0.039600 0.000102
0.039700 0.000108
0.039800 0.000103
0.039900 0.000103
0.040000 0.000104
0.040100 0.000111
0.040200 0.000107
0.040300 0.000108
0.040400 0.000107
0.040500 0.000109
0.040600 0.000106
0.040700 0.000110
0.040800 0.000111
0.040900 0.000115
0.041000 0.000117
0.041100 0.000116
0.041200 0.000114
0.041300 0.000114
0.041400 0.000118
0.041500 0.000118
0.041600 0.000119
0.041700 0.000119
0.041800 0.000117
0.041900 0.000116
0.042000 0.000119
0.042100 0.000120
0.042200 0.000122
0.042300 0.000124
0.042400 0.000125
0.042500 0.000123
0.042600 0.000122
0.042700 0.000126
0.042800 0.000124
0.042900 0.000126
0.043000 0.000129
0.043100 0.000128
0.043200 0.000130
0.043300 0.000126
0.043400 0.000126
0.043500 0.000125
0.043600 0.000126
0.043700 0.000128
0.043800 0.000133
0.043900 0.000132
0.044000 0.000133
0.044100 0.000132
0.044200 0.000133
0.044300 0.000132
0.044400 0.000135
0.044500 0.000135
0.044600 0.000133
0.044700 0.000130
0.044800 0.000138
0.044900 0.000138
0.045000 0.000135
0.045100 0.000137
0.045200 0.000137
0.045300 0.000135
0.045400 0.000137
0.045500 0.000141
0.045600 0.000140
0.045700 0.000136
0.045800 0.000140
0.045900 0.000139
0.046000 0.000137
0.046100 0.000138
0.046200 0.000140
0.046300 0.000138
0.046400 0.000145
0.046500 0.000142
0.046600 0.000141
0.046700 0.000143
0.046800 0.000146
0.046900 0.000139
0.047000 0.000145
0.047100 0.000142
0.047200 0.000142
0.047300 0.000142
0.047400 0.000143
0.047500 0.000145
0.047600 0.000143
0.047700 0.000141
0.047800 0.000146
0.047900 0.000145
0.048000 0.000141
0.048100 0.000142
0.048200 0.000147
0.048300 0.000143
0.048400 0.000143
0.048500 0.000148
0.048600 0.000147
0.048700 0.000149
0.048800 0.000149
0.048900 0.000153
0.049000 0.000142
0.049100 0.000146
0.049200 0.000147
0.049300 0.000148
0.049400 0.000150
0.049500 0.000146
0.049600 0.000143
0.049700 0.000147
0.049800 0.000143
0.049900 0.000144
0.050000 0.000147
0.050100 0.000146
0.050200 0.000147
0.050300 0.000149
0.050400 0.000148
0.050500 0.000146
0.050600 0.000146
0.050700 0.000149
0.050800 0.000146
0.050900 0.000146
0.051000 0.000146
0.051100 0.000145
0.051200 0.000151
0.051300 0.000145
0.051400 0.000142
0.051500 0.000145
0.051600 0.000148
0.051700 0.000146
0.051800 0.000145
0.051900 0.000145
0.052000 0.000148
0.052100 0.000141
0.052200 0.000146
0.052300 0.000143
0.052400 0.000143
0.052500 0.000145
0.052600 0.000141
0.052700 0.000140
0.052800 0.000142
0.052900 0.000140
0.053000 0.000142
0.053100 0.000145
0.053200 0.000143
0.053300 0.000143
0.053400 0.000142
0.053500 0.000140
0.053600 0.000139
0.053700 0.000137
0.053800 0.000139
0.053900 0.000138
0.054000 0.000140
0.054100 0.000136
0.054200 0.000142
0.054300 0.000140
0.054400 0.000139
0.054500 0.000135
0.054600 0.000135
0.054700 0.000134
0.054800 0.000137
0.054900 0.000136
0.055000 0.000129
0.055100 0.000136
0.055200 0.000132
0.055300 0.000133
0.055400 0.000128
0.055500 0.000130
0.055600 0.000134
0.055700 0.000132
0.055800 0.000130
0.055900 0.000131
0.056000 0.000130
0.056100 0.000128
0.056200 0.000125
0.056300 0.000126
0.056400 0.000123
0.056500 0.000128
0.056600 0.000122
0.056700 0.000125
0.056800 0.000124
0.056900 0.000125
0.057000 0.000120
0.057100 0.000122
0.057200 0.000118
0.057300 0.000124
0.057400 0.000118
0.057500 0.000119
0.057600 0.000116
0.057700 0.000118
0.057800 0.000116
0.057900 0.000112
0.058000 0.000114
0.058100 0.000115
0.058200 0.000115
0.058300 0.000112
0.058400 0.000109
0.058500 0.000111
0.058600 0.000111
0.058700 0.000114
0.058800 0.000113
0.058900 0.000107
0.059000 0.000110
0.059100 0.000106
0.059200 0.000105
0.059300 0.000106
0.059400 0.000108
0.059500 0.000103
0.059600 0.000100
0.059700 0.000099
0.059800 0.000099
0.059900 0.000101
0.060000 0.000096
0.060100 0.000098
0.060200 0.000095
0.060300 0.000097
0.060400 0.000095
0.060500 0.000097
0.060600 0.000093
0.060700 0.000093
0.060800 0.000092
0.060900 0.000092
0.061000 0.000087
0.061100 0.000090
0.061200 0.000088
0.061300 0.000090
0.061400 0.000091
0.061500 0.000088
0.061600 0.000086
0.061700 0.000081
0.061800 0.000084
0.061900 0.000080
0.062000 0.000081
0.062100 0.000081
0.062200 0.000076
0.062300 0.000079
0.062400 0.000075
0.062500 0.000080
0.062600 0.000076
0.062700 0.000071
0.062800 0.000075
0.062900 0.000073
0.063000 0.000070
0.063100 0.000070
0.063200 0.000070
0.063300 0.000067
0.063400 0.000069
0.063500 0.000066
0.063600 0.000068
0.063700 0.000064
0.063800 0.000064
0.063900 0.000065
0.064000 0.000063
0.064100 0.000061
0.064200 0.000061
0.064300 0.000060
0.064400 0.000056
0.064500 0.000058
0.064600 0.000055
0.064700 0.000056
0.064800 0.000051
0.064900 0.000053
0.065000 0.000052
0.065100 0.000053
0.065200 0.000047
0.065300 0.000051
0.065400 0.000045
0.065500 0.000048
0.065600 0.000046
0.065700 0.000043
0.065800 0.000038
0.065900 0.000044
0.066000 0.000043
0.066100 0.000039
0.066200 0.000045
0.066300 0.000039
0.066400 0.000036
0.066500 0.000040
0.066600 0.000038
0.066700 0.000033
0.066800 0.000033
0.066900 0.000033
0.067000 0.000031
0.067100 0.000032
0.067200 0.000030
0.067300 0.000023
0.067400 0.000028
0.067500 0.000029
0.067600 0.000026
0.067700 0.000020
0.067800 0.000018
0.067900 0.000019
0.068000 0.000018
0.068100 0.000017
0.068200 0.000018
0.068300 0.000019
0.068400 0.000018
0.068500 0.000015
0.068600 0.000014
0.068700 0.000014
0.068800 0.000012
0.068900 0.000010
0.069000 0.000009
0.069100 0.000012
0.069200 0.000004
0.069300 0.000003
0.069400 0.000004
0.069500 0.000005
0.069600 0.000003
0.069700 0.000003
0.069800 0.000002
0.069900 -0.000001
0.070000 -0.000001
0.070100 -0.000001
0.070200 -0.000007
0.070300 -0.000008
0.070400 -0.000008
0.070500 -0.000003
0.070600 -0.000004
0.070700 -0.000012
0.070800 -0.000010
0.070900 -0.000009
0.071000 -0.000015
0.071100 -0.000015
0.071200 -0.000016
0.071300 -0.000018
0.071400 -0.000016
0.071500 -0.000017
0.071600 -0.000018
0.071700 -0.000020
0.071800 -0.000017
0.071900 -0.000018
0.072000 -0.000024
0.072100 -0.000026
0.072200 -0.000028
0.072300 -0.000024
0.072400 -0.000029
0.072500 -0.000027
0.072600 -0.000032
0.072700 -0.000037
0.072800 -0.000032
0.072900 -0.000036
0.073000 -0.000036
0.073100 -0.000038
0.073200 -0.000039
0.073300 -0.000041
0.073400 -0.000040
0.073500 -0.000044
0.073600 -0.000045
0.073700 -0.000046
0.073800 -0.000046
0.073900 -0.000044
0.074000 -0.000049
0.074100 -0.000045
0.074200 -0.000051
0.074300 -0.000053
0.074400 -0.000055
0.074500 -0.000057
0.074600 -0.000059
0.074700 -0.000052
0.074800 -0.000057
0.074900 -0.000062
0.075000 -0.000058
0.075100 -0.000065
0.075200 -0.000064
0.075300 -0.000068
0.075400 -0.000066
0.075500 -0.000070
0.075600 -0.000071
0.075700 -0.000074
0.075800 -0.000070
0.075900 -0.000074
0.076000 -0.000074
0.076100 -0.000077
0.076200 -0.000070
0.076300 -0.000075
0.076400 -0.000079
0.076500 -0.000078
0.076600 -0.000079
0.076700 -0.000079
0.076800 -0.000077
0.076900 -0.000081
0.077000 -0.000083
0.077100 -0.000081
0.077200 -0.000084
0.077300 -0.000090
0.077400 -0.000086
0.077500 -0.000094
0.077600 -0.000091
0.077700 -0.000090
0.077800 -0.000087
0.077900 -0.000090
0.078000 -0.000095
0.078100 -0.000100
0.078200 -0.000095
0.078300 -0.000102
0.078400 -0.000097
0.078500 -0.000094
0.078600 -0.000096
0.078700 -0.000102
0.078800 -0.000101
0.078900 -0.000102
0.079000 -0.000102
0.079100 -0.000102
0.079200 -0.000106
0.079300 -0.000105
0.079400 -0.000103
0.079500 -0.000102
0.079600 -0.000111
0.079700 -0.000111
0.079800 -0.000105
0.079900 -0.000112
0.080000 -0.000112
0.080100 -0.000114
0.080200 -0.000111
0.080300 -0.000115
0.080400 -0.000115
0.080500 -0.000117
0.080600 -0.000118
0.080700 -0.000122
0.080800 -0.000114
0.080900 -0.000118
0.081000 -0.000118
0.081100 -0.000118
0.081200 -0.000123
0.081300 -0.000122
0.081400 -0.000120
0.081500 -0.000119
0.081600 -0.000122
0.081700 -0.000122
0.081800 -0.000123
0.081900 -0.000125
0.082000 -0.000126
0.082100 -0.000124
0.082200 -0.000126
0.082300 -0.000129
0.082400 -0.000126
0.082500 -0.000130
0.082600 -0.000130
0.082700 -0.000126
0.082800 -0.000129
0.082900 -0.000124
0.083000 -0.000126
0.083100 -0.000126
0.083200 -0.000126
0.083300 -0.000129
0.083400 -0.000131
0.083500 -0.000131
0.083600 -0.000136
0.083700 -0.000132
0.083800 -0.000133
0.083900 -0.000133
0.084000 -0.000130
0.084100 -0.000132
0.084200 -0.000137
0.084300 -0.000134
0.084400 -0.000133
0.084500 -0.000135
0.084600 -0.000140
0.084700 -0.000134
0.084800 -0.000135
0.084900 -0.000136
0.085000 -0.000135
0.085100 -0.000134
0.085200 -0.000137
0.085300 -0.000136
0.085400 -0.000139
0.085500 -0.000139
0.085600 -0.000132
0.085700 -0.000137
0.085800 -0.000138
0.085900 -0.000136
0.086000 -0.000139
0.086100 -0.000138
0.086200 -0.000139
0.086300 -0.000138
0.086400 -0.000137
0.086500 -0.000140
0.086600 -0.000141
0.086700 -0.000141
0.086800 -0.000141
0.086900 -0.000140
0.087000 -0.000134
0.087100 -0.000141
0.087200 -0.000141
0.087300 -0.000136
0.087400 -0.000136
0.087500 -0.000142
0.087600 -0.000137
0.087700 -0.000138
0.087800 -0.000141
0.087900 -0.000140
0.088000 -0.000139
0.088100 -0.000140
0.088200 -0.000136
0.088300 -0.000140
0.088400 -0.000140
0.088500 -0.000139
0.088600 -0.000138
0.088700 -0.000136
0.088800 -0.000139
0.088900 -0.000140
0.089000 -0.000142
0.089100 -0.000139
0.089200 -0.000141
0.089300 -0.000136
0.089400 -0.000138
0.089500 -0.000136
0.089600 -0.000135
0.089700 -0.000136
0.089800 -0.000134
0.089900 -0.000138
0.090000 -0.000137
0.090100 -0.000136
0.090200 -0.000134
0.090300 -0.000138
0.090400 -0.000137
0.090500 -0.000135
0.090600 -0.000136
0.090700 -0.000136
0.090800 -0.000139
0.090900 -0.000134
0.091000 -0.000133
0.091100 -0.000137
0.091200 -0.000132
0.091300 -0.000135
0.091400 -0.000135
0.091500 -0.000133
0.091600 -0.000134
0.091700 -0.000136
0.091800 -0.000134
0.091900 -0.000136
0.092000 -0.000135
0.092100 -0.000132
0.092200 -0.000132
0.092300 -0.000131
0.092400 -0.000132
0.092500 -0.000133
0.092600 -0.000131
0.092700 -0.000128
0.092800 -0.000132
0.092900 -0.000128
0.093000 -0.000129
0.093100 -0.000129
0.093200 -0.000125
0.093300 -0.000124
0.093400 -0.000127
0.093500 -0.000128
0.093600 -0.000126
0.093700 -0.000128
0.093800 -0.000128
0.093900 -0.000127
0.094000 -0.000127
0.094100 -0.000122
0.094200 -0.000124
0.094300 -0.000124
0.094400 -0.000123
0.094500 -0.000127
0.094600 -0.000120
0.094700 -0.000120
0.094800 -0.000119
0.094900 -0.000123
0.095000 -0.000121
0.095100 -0.000121
0.095200 -0.000120
0.095300 -0.000117
0.095400 -0.000124
0.095500 -0.000117
0.095600 -0.000117
0.095700 -0.000113
0.095800 -0.000116
0.095900 -0.000114
0.096000 -0.000115
0.096100 -0.000113
0.096200 -0.000109
0.096300 -0.000110
0.096400 -0.000110
0.096500 -0.000111
0.096600 -0.000102
0.096700 -0.000110
0.096800 -0.000110
0.096900 -0.000103
0.097000 -0.000102
0.097100 -0.000104
0.097200 -0.000104
0.097300 -0.000102
0.097400 -0.000106
0.097500 -0.000096
0.097600 -0.000098
0.097700 -0.000099
0.097800 -0.000095
0.097900 -0.000097
0.098000 -0.000096
0.098100 -0.000095
0.098200 -0.000094
0.098300 -0.000095
0.098400 -0.000095
0.098500 -0.000091
0.098600 -0.000089
0.098700 -0.000091
0.098800 -0.000087
0.098900 -0.000086
0.099000 -0.000086
0.099100 -0.000083
0.099200 -0.000077
0.099300 -0.000088
0.099400 -0.000080
0.099500 -0.000080
0.099600 -0.000078
0.099700 -0.000077
0.099800 -0.000081
0.099900 -0.000076
0.100000 -0.000078
0.100100 -0.000071
0.100200 -0.000074
0.100300 -0.000069
0.100400 -0.000065
0.100500 -0.000065
0.100600 -0.000067
0.100700 -0.000069
0.100800 -0.000061
0.100900 -0.000060
0.101000 -0.000063
0.101100 -0.000054
0.101200 -0.000060
0.101300 -0.000059
0.101400 -0.000061
0.101500 -0.000057
0.101600 -0.000055
0.101700 -0.000050
0.101800 -0.000050
0.101900 -0.000048
0.102000 -0.000045
0.102100 -0.000045
0.102200 -0.000047
0.102300 -0.000038
0.102400 -0.000042
0.102500 -0.000044
0.102600 -0.000041
0.102700 -0.000042
0.102800 -0.000036
0.102900 -0.000039
0.103000 -0.000034
0.103100 -0.000034
0.103200 -0.000036
0.103300 -0.000034
0.103400 -0.000033
0.103500 -0.000035
0.103600 -0.000029
0.103700 -0.000031
0.103800 -0.000026
0.103900 -0.000025
0.104000 -0.000021
0.104100 -0.000026
0.104200 -0.000022
0.104300 -0.000023
0.104400 -0.000020
0.104500 -0.000014
0.104600 -0.000017
0.104700 -0.000014
0.104800 -0.000015
0.104900 -0.000011
0.105000 -0.000013
0.105100 -0.000009
0.105200 -0.000008
0.105300 -0.000005
0.105400 -0.000012
0.105500 -0.000004
0.105600 -0.000004
0.105700 -0.000005
0.105800 -0.000005
0.105900 -0.000003
0.106000 -0.000003
0.106100 0.000002
0.106200 0.000001
0.106300 0.000002
0.106400 0.000004
0.106500 0.000003
0.106600 0.000007
0.106700 0.000005
0.106800 0.000006
0.106900 0.000005
0.107000 0.000012
0.107100 0.000010
0.107200 0.000010
0.107300 0.000011
0.107400 0.000014
0.107500 0.000014
0.107600 0.000015
0.107700 0.000015
0.107800 0.000018
0.107900 0.000017
0.108000 0.000017
0.108100 0.000023
0.108200 0.000023
0.108300 0.000024
0.108400 0.000024
0.108500 0.000026
0.108600 0.000027
0.108700 0.000022
0.108800 0.000025
0.108900 0.000031
0.109000 0.000029
0.109100 0.000031
0.109200 0.000035
0.109300 0.000036
0.109400 0.000032
0.109500 0.000034
0.109600 0.000034
0.109700 0.000037
0.109800 0.000033
0.109900 0.000040
0.110000 0.000041
0.110100 0.000044
0.110200 0.000046
0.110300 0.000041
0.110400 0.000042
0.110500 0.000046
0.110600 0.000044
0.110700 0.000047
0.110800 0.000047
0.110900 0.000048
0.111000 0.000047
0.111100 0.000051
0.111200 0.000055
0.111300 0.000049
0.111400 0.000054
0.111500 0.000053
0.111600 0.000062
0.111700 0.000061
0.111800 0.000060
0.111900 0.000057
0.112000 0.000061
0.112100 0.000061
0.112200 0.000062
0.112300 0.000061
0.112400 0.000066
0.112500 0.000065
0.112600 0.000068
0.112700 0.000067
0.112800 0.000068
0.112900 0.000068
0.113000 0.000071
0.113100 0.000069
0.113200 0.000072
0.113300 0.000077
0.113400 0.000072
0.113500 0.000075
0.113600 0.000074
0.113700 0.000075
0.113800 0.000077
0.113900 0.000077
0.114000 0.000078
0.114100 0.000081
0.114200 0.000084
0.114300 0.000086
0.114400 0.000085
0.114500 0.000085
0.114600 0.000087
0.114700 0.000086
0.114800 0.000089
0.114900 0.000090
0.115000 0.000090
0.115100 0.000092
0.115200 0.000090
0.115300 0.000092
0.115400 0.000093
0.115500 0.000097
0.115600 0.000094
0.115700 0.000095
0.115800 0.000096
0.115900 0.000094
0.116000 0.000096
0.116100 0.000099
0.116200 0.000099
0.116300 0.000102
0.116400 0.000102
0.116500 0.000100
0.116600 0.000102
0.116700 0.000103
0.116800 0.000102
0.116900 0.000106
0.117000 0.000105
0.117100 0.000108
0.117200 0.000108
0.117300 0.000109
0.117400 0.000110
0.117500 0.000109
0.117600 0.000110
0.117700 0.000116
0.117800 0.000109
0.117900 0.000114
0.118000 0.000115
0.118100 0.000119
0.118200 0.000115
0.118300 0.000116
0.118400 0.000110
0.118500 0.000117
0.118600 0.000113
0.118700 0.000115
0.118800 0.000118
0.118900 0.000118
0.119000 0.000121
0.119100 0.000120
0.119200 0.000119
0.119300 0.000121
0.119400 0.000124
0.119500 0.000125
0.119600 0.000125
0.119700 0.000125
0.119800 0.000125
0.119900 0.000126
0.120000 0.000129
0.120100 0.000131
0.120200 0.000126
0.120300 0.000128
0.120400 0.000127
0.120500 0.000127
0.120600 0.000133
0.120700 0.000129
0.120800 0.000131
0.120900 0.000131
0.121000 0.000132
0.121100 0.000132
0.121200 0.000134
0.121300 0.000137
0.121400 0.000136
0.121500 0.000137
0.121600 0.000129
0.121700 0.000131
0.121800 0.000137
0.121900 0.000136
0.122000 0.000140
0.122100 0.000136
0.122200 0.000137
0.122300 0.000136
0.122400 0.000138
0.122500 0.000133
0.122600 0.000138
0.122700 0.000137
0.122800 0.000139
0.122900 0.000136
0.123000 0.000141
0.123100 0.000138
0.123200 0.000137
0.123300 0.000143
0.123400 0.000142
0.123500 0.000143
0.123600 0.000144
0.123700 0.000142
0.123800 0.000141
0.123900 0.000144
0.124000 0.000141
0.124100 0.000142
0.124200 0.000140
0.124300 0.000140
0.124400 0.000145
0.124500 0.000148
0.124600 0.000144
0.124700 0.000141
0.124800 0.000147
0.124900 0.000145
0.125000 0.000147
0.125100 0.000143
0.125200 0.000143
0.125300 0.000147
0.125400 0.000147
0.125500 0.000143
0.125600 0.000144
0.125700 0.000145
0.125800 0.000149
0.125900 0.000148
0.126000 0.000148
0.126100 0.000145
0.126200 0.000144
0.126300 0.000145
0.126400 0.000146
0.126500 0.000147
0.126600 0.000146
0.126700 0.000149
0.126800 0.000147
0.126900 0.000144
0.127000 0.000147
0.127100 0.000147
0.127200 0.000148
0.127300 0.000146
0.127400 0.000143
0.127500 0.000147
0.127600 0.000146
0.127700 0.000146
0.127800 0.000146
0.127900 0.000146
0.128000 0.000143
0.128100 0.000149
0.128200 0.000149
0.128300 0.000143
0.128400 0.000145
0.128500 0.000145
0.128600 0.000140
0.128700 0.000146
0.128800 0.000142
0.128900 0.000143
0.129000 0.000143
0.129100 0.000141
0.129200 0.000145
0.129300 0.000140
0.129400 0.000140
0.129500 0.000140
0.129600 0.000140
0.129700 0.000143
0.129800 0.000141
0.129900 0.000140
0.130000 0.000142
0.130100 0.000139
0.130200 0.000136
0.130300 0.000141
0.130400 0.000140
0.130500 0.000142
0.130600 0.000141
0.130700 0.000140
0.130800 0.000135
0.130900 0.000137
0.131000 0.000139
0.131100 0.000135
0.131200 0.000137
0.131300 0.000134
0.131400 0.000136
0.131500 0.000137
0.131600 0.000136
0.131700 0.000135
0.131800 0.000138
0.131900 0.000132
0.132000 0.000133
0.132100 0.000132
0.132200 0.000131
0.132300 0.000132
0.132400 0.000129
0.132500 0.000131
0.132600 0.000132
0.132700 0.000135
0.132800 0.000124
0.132900 0.000127
0.133000 0.000125
0.133100 0.000125
0.133200 0.000125
0.133300 0.000122
0.133400 0.000126
0.133500 0.000126
0.133600 0.000127
0.133700 0.000124
0.133800 0.000127
0.133900 0.000121
0.134000 0.000120
0.134100 0.000123
0.134200 0.000125
0.134300 0.000118
0.134400 0.000120
0.134500 0.000118
0.134600 0.000119
0.134700 0.000119
0.134800 0.000115
0.134900 0.000118
0.135000 0.000118
0.135100 0.000117
0.135200 0.000115
0.135300 0.000113
0.135400 0.000116
0.135500 0.000111
0.135600 0.000115
0.135700 0.000106
0.135800 0.000107
0.135900 0.000111
0.136000 0.000110
0.136100 0.000107
0.136200 0.000106
0.136300 0.000106
0.136400 0.000101
0.136500 0.000101
0.136600 0.000102
0.136700 0.000099
0.136800 0.000105
0.136900 0.000104
0.137000 0.000102
0.137100 0.000095
0.137200 0.000096
0.137300 0.000097
0.137400 0.000096
0.137500 0.000095
0.137600 0.000096
0.137700 0.000094
0.137800 0.000093
0.137900 0.000092
0.138000 0.000090
0.138100 0.000090
0.138200 0.000091
0.138300 0.000090
0.138400 0.000089
0.138500 0.000084
0.138600 0.000084
0.138700 0.000085
0.138800 0.000086
0.138900 0.000082
0.139000 0.000083
0.139100 0.000084
0.139200 0.000081
0.139300 0.000077
0.139400 0.000079
0.139500 0.000074
0.139600 0.000077
0.139700 0.000077
0.139800 0.000071
0.139900 0.000076
0.140000 0.000073
0.140100 0.000071
0.140200 0.000074
0.140300 0.000070
0.140400 0.000068
0.140500 0.000067
0.140600 0.000064
0.140700 0.000065
0.140800 0.000063
0.140900 0.000065
0.141000 0.000063
0.141100 0.000062
0.141200 0.000063
0.141300 0.000060
0.141400 0.000059
0.141500 0.000054
0.141600 0.000053
0.141700 0.000057
0.141800 0.000054
0.141900 0.000054
0.142000 0.000048
0.142100 0.000049
0.142200 0.000050
0.142300 0.000049
0.142400 0.000049
0.142500 0.000046
0.142600 0.000051
0.142700 0.000047
0.142800 0.000043
0.142900 0.000040
0.143000 0.000041
0.143100 0.000040
0.143200 0.000039
0.143300 0.000038
0.143400 0.000036
0.143500 0.000035
0.143600 0.000034
0.143700 0.000032
0.143800 0.000035
0.143900 0.000030
0.144000 0.000035
0.144100 0.000032
0.144200 0.000032
0.144300 0.000026
0.144400 0.000025
0.144500 0.000026
0.144600 0.000026
0.144700 0.000025
0.144800 0.000023
0.144900 0.000023
0.145000 0.000017
0.145100 0.000019
0.145200 0.000017
0.145300 0.000019
0.145400 0.000017
0.145500 0.000018
0.145600 0.000016
0.145700 0.000015
0.145800 0.000014
0.145900 0.000016
0.146000 0.000011
0.146100 0.000012
0.146200 0.000010
0.146300 0.000007
0.146400 0.000011
0.146500 0.000005
0.146600 0.000004
0.146700 0.000004
0.146800 0.000001
0.146900 0.000001
0.147000 -0.000001
0.147100 -0.000003
0.147200 -0.000001
0.147300 -0.000005
0.147400 -0.000001
0.147500 -0.000006
0.147600 -0.000007
0.147700 -0.000007
0.147800 -0.000012
0.147900 -0.000009
0.148000 -0.000012
0.148100 -0.000016
0.148200 -0.000012
0.148300 -0.000017
0.148400 -0.000015
0.148500 -0.000016
0.148600 -0.000017
0.148700 -0.000018
0.148800 -0.000019
0.148900 -0.000023
0.149000 -0.000022
0.149100 -0.000024
0.149200 -0.000025
0.149300 -0.000028
0.149400 -0.000032
0.149500 -0.000025
0.149600 -0.000034
0.149700 -0.000029
0.149800 -0.000032
0.149900 -0.000034
0.150000 -0.000035
0.150100 -0.000039
0.150200 -0.000043
0.150300 -0.000048
0.150400 -0.000037
0.150500 -0.000038
0.150600 -0.000042
0.150700 -0.000046
0.150800 -0.000044
0.150900 -0.000049
0.151000 -0.000049
0.151100 -0.000051
0.151200 -0.000048
0.151300 -0.000048
0.151400 -0.000052
0.151500 -0.000052
0.151600 -0.000061
0.151700 -0.000058
0.151800 -0.000057
0.151900 -0.000061
0.152000 -0.000063
0.152100 -0.000063
0.152200 -0.000066
0.152300 -0.000069
0.152400 -0.000067
0.152500 -0.000070
0.152600 -0.000069
0.152700 -0.000067
0.152800 -0.000069
0.152900 -0.000071
0.153000 -0.000068
0.153100 -0.000077
0.153200 -0.000074
0.153300 -0.000079
0.153400 -0.000080
0.153500 -0.000078
0.153600 -0.000076
0.153700 -0.000085
0.153800 -0.000082
0.153900 -0.000084
0.154000 -0.000086
0.154100 -0.000086
0.154200 -0.000082
0.154300 -0.000089
0.154400 -0.000086
0.154500 -0.000085
0.154600 -0.000091
0.154700 -0.000095
0.154800 -0.000091
0.154900 -0.000087
0.155000 -0.000094
0.155100 -0.000094
0.155200 -0.000102
0.155300 -0.000095
0.155400 -0.000104
0.155500 -0.000099
0.155600 -0.000097
0.155700 -0.000099
0.155800 -0.000101
0.155900 -0.000104
0.156000 -0.000101
0.156100 -0.000110
0.156200 -0.000110
0.156300 -0.000103
0.156400 -0.000108
0.156500 -0.000109
0.156600 -0.000106
0.156700 -0.000106
0.156800 -0.000107
0.156900 -0.000110
0.157000 -0.000113
0.157100 -0.000115
0.157200 -0.000114
0.157300 -0.000118
0.157400 -0.000116
0.157500 -0.000116
0.157600 -0.000118
0.157700 -0.000115
0.157800 -0.000122
0.157900 -0.000120
0.158000 -0.000120
0.158100 -0.000118
0.158200 -0.000121
0.158300 -0.000122
0.158400 -0.000122
0.158500 -0.000122
0.158600 -0.000123
0.158700 -0.000124
0.158800 -0.000127
0.158900 -0.000123
0.159000 -0.000123
0.159100 -0.000125
0.159200 -0.000130
0.159300 -0.000126
0.159400 -0.000128
0.159500 -0.000129
0.159600 -0.000129
0.159700 -0.000124
0.159800 -0.000130
0.159900 -0.000127
0.160000 -0.000130
0.160100 -0.000130
0.160200 -0.000129
0.160300 -0.000128
0.160400 -0.000132
0.160500 -0.000133
0.160600 -0.000133
0.160700 -0.000128
0.160800 -0.000133
0.160900 -0.000133
0.161000 -0.000135
0.161100 -0.000132
0.161200 -0.000132
0.161300 -0.000138
0.161400 -0.000138
0.161500 -0.000134
0.161600 -0.000137
0.161700 -0.000134
0.161800 -0.000135
0.161900 -0.000133
0.162000 -0.000134
0.162100 -0.000136
0.162200 -0.000139
0.162300 -0.000135
0.162400 -0.000135
0.162500 -0.000136
0.162600 -0.000137
0.162700 -0.000138
0.162800 -0.000132
0.162900 -0.000134
0.163000 -0.000137
0.163100 -0.000138
0.163200 -0.000140
0.163300 -0.000138
0.163400 -0.000138
0.163500 -0.000140
0.163600 -0.000137
0.163700 -0.000138
0.163800 -0.000139
0.163900 -0.000142
0.164000 -0.000139
0.164100 -0.000139
0.164200 -0.000139
0.164300 -0.000142
0.164400 -0.000138
0.164500 -0.000140
0.164600 -0.000143
0.164700 -0.000138
0.164800 -0.000141
0.164900 -0.000140
0.165000 -0.000140
0.165100 -0.000140
0.165200 -0.000141
0.165300 -0.000139
0.165400 -0.000138
0.165500 -0.000144
0.165600 -0.000140
0.165700 -0.000140
0.165800 -0.000139
0.165900 -0.000140
0.166000 -0.000138
0.166100 -0.000140
0.166200 -0.000139
0.166300 -0.000143
0.166400 -0.000140
0.166500 -0.000143
0.166600 -0.000142
0.166700 -0.000141
0.166800 -0.000137
0.166900 -0.000139
0.167000 -0.000143
0.167100 -0.000140
0.167200 -0.000141
0.167300 -0.000139
0.167400 -0.000138
0.167500 -0.000138
0.167600 -0.000135
0.167700 -0.000140
0.167800 -0.000136
0.167900 -0.000139
0.168000 -0.000139
0.168100 -0.000138
0.168200 -0.000135
0.168300 -0.000133
0.168400 -0.000134
0.168500 -0.000139
0.168600 -0.000139
0.168700 -0.000134
0.168800 -0.000137
0.168900 -0.000138
0.169000 -0.000132
0.169100 -0.000138
0.169200 -0.000131
0.169300 -0.000134
0.169400 -0.000130
0.169500 -0.000133
0.169600 -0.000129
0.169700 -0.000131
0.169800 -0.000137
0.169900 -0.000129
0.170000 -0.000132
0.170100 -0.000131
0.170200 -0.000130
0.170300 -0.000131
0.170400 -0.000129
0.170500 -0.000128
0.170600 -0.000126
0.170700 -0.000125
0.170800 -0.000125
0.170900 -0.000128
0.171000 -0.000127
0.171100 -0.000128
0.171200 -0.000128
0.171300 -0.000125
0.171400 -0.000122
0.171500 -0.000123
0.171600 -0.000127
0.171700 -0.000126
0.171800 -0.000121
0.171900 -0.000122
0.172000 -0.000123
0.172100 -0.000120
0.172200 -0.000116
0.172300 -0.000118
0.172400 -0.000121
0.172500 -0.000118
0.172600 -0.000118
0.172700 -0.000118
0.172800 -0.000120
0.172900 -0.000114
0.173000 -0.000117
0.173100 -0.000110
0.173200 -0.000114
0.173300 -0.000115
0.173400 -0.000114
0.173500 -0.000112
0.173600 -0.000107
0.173700 -0.000105
0.173800 -0.000113
0.173900 -0.000107
0.174000 -0.000101
0.174100 -0.000106
0.174200 -0.000106
0.174300 -0.000106
0.174400 -0.000100
0.174500 -0.000102
0.174600 -0.000098
0.174700 -0.000101
0.174800 -0.000097
0.174900 -0.000097
0.175000 -0.000096
0.175100 -0.000096
0.175200 -0.000094
0.175300 -0.000088
0.175400 -0.000093
0.175500 -0.000092
0.175600 -0.000087
0.175700 -0.000087
0.175800 -0.000083
0.175900 -0.000087
0.176000 -0.000088
0.176100 -0.000084
0.176200 -0.000080
0.176300 -0.000085
0.176400 -0.000077
0.176500 -0.000082
0.176600 -0.000079
0.176700 -0.000083
0.176800 -0.000078
0.176900 -0.000072
0.177000 -0.000070
0.177100 -0.000072
0.177200 -0.000073
0.177300 -0.000067
0.177400 -0.000070
0.177500 -0.000068
0.177600 -0.000068
0.177700 -0.000065
0.177800 -0.000063
0.177900 -0.000062
0.178000 -0.000061
0.178100 -0.000058
0.178200 -0.000062
0.178300 -0.000058
0.178400 -0.000058
0.178500 -0.000056
0.178600 -0.000057
0.178700 -0.000054
0.178800 -0.000051
0.178900 -0.000051
0.179000 -0.000045
0.179100 -0.000048
0.179200 -0.000042
0.179300 -0.000046
0.179400 -0.000045
0.179500 -0.000044
0.179600 -0.000044
0.179700 -0.000037
0.179800 -0.000035
0.179900 -0.000035
0.180000 -0.000036
0.180100 -0.000036
0.180200 -0.000035
0.180300 -0.000032
0.180400 -0.000033
0.180500 -0.000030
0.180600 -0.000030
0.180700 -0.000027
0.180800 -0.000026
0.180900 -0.000027
0.181000 -0.000022
0.181100 -0.000020
0.181200 -0.000024
0.181300 -0.000020
0.181400 -0.000016
0.181500 -0.000020
0.181600 -0.000018
0.181700 -0.000017
0.181800 -0.000015
0.181900 -0.000011
0.182000 -0.000011
0.182100 -0.000011
0.182200 -0.000009
0.182300 -0.000006
0.182400 -0.000005
0.182500 -0.000004
0.182600 -0.000005
0.182700 -0.000003
0.182800 -0.000001
0.182900 0.000002
0.183000 -0.000005
0.183100 -0.000001
0.183200 -0.000001
0.183300 0.000002
0.183400 0.000004
0.183500 0.000000
0.183600 0.000006
0.183700 0.000008
0.183800 0.000007
0.183900 0.000007
0.184000 0.000008
0.184100 0.000011
0.184200 0.000012
0.184300 0.000007
0.184400 0.000011
0.184500 0.000014
0.184600 0.000012
0.184700 0.000016
0.184800 0.000014
0.184900 0.000018
0.185000 0.000021
0.185100 0.000020
0.185200 0.000021
0.185300 0.000021
0.185400 0.000023
0.185500 0.000025
0.185600 0.000027
0.185700 0.000027
0.185800 0.000027
0.185900 0.000028
0.186000 0.000031
0.186100 0.000032
0.186200 0.000032
0.186300 0.000028
0.186400 0.000037
0.186500 0.000040
0.186600 0.000035
0.186700 0.000041
0.186800 0.000039
0.186900 0.000035
0.187000 0.000042
0.187100 0.000043
0.187200 0.000043
0.187300 0.000041
0.187400 0.000041
0.187500 0.000046
0.187600 0.000047
0.187700 0.000047
0.187800 0.000046
0.187900 0.000052
0.188000 0.000053
0.188100 0.000049
0.188200 0.000053
0.188300 0.000055
0.188400 0.000047
0.188500 0.000060
0.188600 0.000053
0.188700 0.000058
0.188800 0.000059
0.188900 0.000061
0.189000 0.000059
0.189100 0.000065
0.189200 0.000063
0.189300 0.000065
0.189400 0.000066
0.189500 0.000064
0.189600 0.000065
0.189700 0.000066
0.189800 0.000065
0.189900 0.000069
0.190000 0.000069
0.190100 0.000070
0.190200 0.000072
0.190300 0.000073
0.190400 0.000074
0.190500 0.000074
0.190600 0.000076
0.190700 0.000076
0.190800 0.000081
0.190900 0.000077
0.191000 0.000080
0.191100 0.000078
0.191200 0.000083
0.191300 0.000080
0.191400 0.000086
0.191500 0.000089
0.191600 0.000087
0.191700 0.000085
0.191800 0.000089
0.191900 0.000091
0.192000 0.000090
0.192100 0.000092
0.192200 0.000091
0.192300 0.000093
0.192400 0.000093
0.192500 0.000093
0.192600 0.000094
0.192700 0.000095
0.192800 0.000093
0.192900 0.000096
0.193000 0.000096
0.193100 0.000098
0.193200 0.000099
0.193300 0.000101
0.193400 0.000100
0.193500 0.000101
0.193600 0.000101
0.193700 0.000100
0.193800 0.000102
0.193900 0.000106
0.194000 0.000104
0.194100 0.000109
0.194200 0.000110
0.194300 0.000111
0.194400 0.000110
0.194500 0.000113
0.194600 0.000109
0.194700 0.000107
0.194800 0.000118
0.194900 0.000110
0.195000 0.000113
0.195100 0.000113
0.195200 0.000114
0.195300 0.000114
0.195400 0.000119
0.195500 0.000117
0.195600 0.000120
0.195700 0.000122
0.195800 0.000118
0.195900 0.000121
0.196000 0.000120
0.196100 0.000123
0.196200 0.000121
0.196300 0.000119
0.196400 0.000125
0.196500 0.000124
0.196600 0.000127
0.196700 0.000125
0.196800 0.000125
0.196900 0.000129
0.197000 0.000128
0.197100 0.000128
0.197200 0.000128
0.197300 0.000128
0.197400 0.000131
0.197500 0.000126
0.197600 0.000127
0.197700 0.000128
0.197800 0.000133
0.197900 0.000135
0.198000 0.000135
0.198100 0.000135
0.198200 0.000134
0.198300 0.000138
0.198400 0.000134
0.198500 0.000138
0.198600 0.000139
0.198700 0.000136
0.198800 0.000133
0.198900 0.000140
0.199000 0.000140
0.199100 0.000137
0.199200 0.000136
0.199300 0.000140
0.199400 0.000140
0.199500 0.000140
0.199600 0.000141
0.199700 0.000135
0.199800 0.000145
0.199900 0.000137
0.200000 0.000142


==> figs/time_histxi_BP30_nl_forw.dat <==
0.000100 0.000190
0.000200 0.000191
0.000300 0.000191
0.000400 0.000192
0.000500 0.000193
0.000600 0.000193
0.000700 0.000193
0.000800 0.000194
0.000900 0.000194
0.001000 0.000195
0.001100 0.000195
0.001200 0.000196
0.001300 0.000196
0.001400 0.000196
0.001500 0.000197
0.001600 0.000197
0.001700 0.000197
0.001800 0.000197
0.001900 0.000198
0.002000 0.000198
0.002100 0.000198
0.002200 0.000198
0.002300 0.000198
0.002400 0.000198
0.002500 0.000198
0.002600 0.000199
0.002700 0.000199
0.002800 0.000199
0.002900 0.000199
0.003000 0.000199
0.003100 0.000199
0.003200 0.000199
0.003300 0.000199
0.003400 0.000198
0.003500 0.000198
0.003600 0.000198
0.003700 0.000198
0.003800 0.000198
0.003900 0.000198
0.004000 0.000198
0.004100 0.000197
0.004200 0.000197
0.004300 0.000197
0.004400 0.000196
0.004500 0.000196
0.004600 0.000196
0.004700 0.000195
0.004800 0.000195
0.004900 0.000195
0.005000 0.000194
0.005100 0.000194
0.005200 0.000193
0.005300 0.000193
0.005400 0.000192
0.005500 0.000192
0.005600 0.000191
0.005700 0.000191
0.005800 0.000190
0.005900 0.000190
0.006000 0.000189
0.006100 0.000188
0.006200 0.000188
0.006300 0.000187
0.006400 0.000186
0.006500 0.000185
0.006600 0.000185
0.006700 0.000184
0.006800 0.000183
0.006900 0.000182
0.007000 0.000181
0.007100 0.000180
0.007200 0.000179
0.007300 0.000178
0.007400 0.000178
0.007500 0.000177
0.007600 0.000176
0.007700 0.000175
0.007800 0.000174
0.007900 0.000172
0.008000 0.000171
0.008100 0.000170
0.008200 0.000169
0.008300 0.000168
0.008400 0.000167
0.008500 0.000166
0.008600 0.000165
0.008700 0.000163
0.008800 0.000162
0.008900 0.000161
0.009000 0.000160
0.009100 0.000158
0.009200 0.000157
0.009300 0.000156
0.009400 0.000155
0.009500 0.000153
0.009600 0.000152
0.009700 0.000150
0.009800 0.000149
0.009900 0.000148
0.010000 0.000146
0.010100 0.000145
0.010200 0.000143
0.010300 0.000142
0.010400 0.000140
0.010500 0.000139
0.010600 0.000137
0.010700 0.000136
0.010800 0.000134
0.010900 0.000132
0.011000 0.000131
0.011100 0.000129
0.011200 0.000128
0.011300 0.000126
0.011400 0.000124
0.011500 0.000123
0.011600 0.000121
0.011700 0.000119
0.011800 0.000117
0.011900 0.000116
0.012000 0.000114
0.012100 0.000112
0.012200 0.000110
0.012300 0.000109
0.012400 0.000107
0.012500 0.000105
0.012600 0.000103
0.012700 0.000101
0.012800 0.000100
0.012900 0.000098
0.013000 0.000096
0.013100 0.000094
0.013200 0.000092
0.013300 0.000090
0.013400 0.000088
0.013500 0.000086
0.013600 0.000085
0.013700 0.000083
0.013800 0.000081
0.013900 0.000079
0.014000 0.000077
0.014100 0.000075
0.014200 0.000073
0.014300 0.000071
0.014400 0.000069
0.014500 0.000067
0.014600 0.000065
0.014700 0.000063
0.014800 0.000061
0.014900 0.000059
0.015000 0.000057
0.015100 0.000055
0.015200 0.000053
0.015300 0.000051
0.015400 0.000049
0.015500 0.000047
0.015600 0.000045
0.015700 0.000043
0.015800 0.000041
0.015900 0.000039
0.016000 0.000037
0.016100 0.000035
0.016200 0.000033
0.016300 0.000030
0.016400 0.000028
0.016500 0.000026
0.016600 0.000024
0.016700 0.000022
0.016800 0.000020
0.016900 0.000018
0.017000 0.000016
0.017100 0.000014
0.017200 0.000012
0.017300 0.000010
0.017400 0.000008
0.017500 0.000006
0.017600 0.000004
0.017700 0.000002
0.017800 -0.000000
0.017900 -0.000002
0.018000 -0.000004
0.018100 -0.000006
0.018200 -0.000008
0.018300 -0.000010
0.018400 -0.000012
0.018500 -0.000014
0.018600 -0.000016
0.018700 -0.000018
0.018800 -0.000020
0.018900 -0.000022
0.019000 -0.000024
0.019100 -0.000026
0.019200 -0.000028
0.019300 -0.000030
0.019400 -0.000032
0.019500 -0.000034
0.019600 -0.000036
0.019700 -0.000038
0.019800 -0.000040
0.019900 -0.000042
0.020000 -0.000044
0.020100 -0.000046
0.020200 -0.000047
0.020300 -0.000049
0.020400 -0.000051
0.020500 -0.000053
0.020600 -0.000055
0.020700 -0.000057
0.020800 -0.000059
0.020900 -0.000060
0.021000 -0.000062
0.021100 -0.000064
0.021200 -0.000066
0.021300 -0.000067
0.021400 -0.000069
0.021500 -0.000071
0.021600 -0.000073
0.021700 -0.000074
0.021800 -0.000076
0.021900 -0.000078
0.022000 -0.000080
0.022100 -0.000081
0.022200 -0.000083
0.022300 -0.000084
0.022400 -0.000086
0.022500 -0.000088
0.022600 -0.000089
0.022700 -0.000091
0.022800 -0.000093
0.022900 -0.000094
0.023000 -0.000096
0.023100 -0.000097
0.023200 -0.000099
0.023300 -0.000100
0.023400 -0.000102
0.023500 -0.000103
0.023600 -0.000105
0.023700 -0.000106
0.023800 -0.000107
0.023900 -0.000109
0.024000 -0.000110
0.024100 -0.000112
0.024200 -0.000113
0.024300 -0.000114
0.024400 -0.000116
0.024500 -0.000117
0.024600 -0.000118
0.024700 -0.000120
0.024800 -0.000121
0.024900 -0.000122
0.025000 -0.000123
0.025100 -0.000124
0.025200 -0.000126
0.025300 -0.000127
0.025400 -0.000128
0.025500 -0.000129
0.025600 -0.000130
0.025700 -0.000131
0.025800 -0.000132
0.025900 -0.000134
0.026000 -0.000135
0.026100 -0.000136
0.026200 -0.000137
0.026300 -0.000138
0.026400 -0.000139
0.026500 -0.000140
0.026600 -0.000141
0.026700 -0.000142
0.026800 -0.000142
0.026900 -0.000143
0.027000 -0.000144
0.027100 -0.000145
0.027200 -0.000146
0.027300 -0.000147
0.027400 -0.000148
0.027500 -0.000148
0.027600 -0.000149
0.027700 -0.000150
0.027800 -0.000151
0.027900 -0.000151
0.028000 -0.000152
0.028100 -0.000153
0.028200 -0.000153
0.028300 -0.000154
0.028400 -0.000155
0.028500 -0.000155
0.028600 -0.000156
0.028700 -0.000156
0.028800 -0.000157
0.028900 -0.000157
0.029000 -0.000158
0.029100 -0.000158
0.029200 -0.000159
0.029300 -0.000159
0.029400 -0.000160
0.029500 -0.000160
0.029600 -0.000161
0.029700 -0.000161
0.029800 -0.000161
0.029900 -0.000162
0.030000 -0.000162
0.030100 -0.000162
0.030200 -0.000163
0.030300 -0.000163
0.030400 -0.000163
0.030500 -0.000164
0.030600 -0.000164
0.030700 -0.000164
0.030800 -0.000164
0.030900 -0.000164
0.031000 -0.000165
0.031100 -0.000165
0.031200 -0.000165
0.031300 -0.000165
0.031400 -0.000165
0.031500 -0.000165
0.031600 -0.000165
0.031700 -0.000165
0.031800 -0.000165
0.031900 -0.000165
0.032000 -0.000165
0.032100 -0.000165
0.032200 -0.000165
0.032300 -0.000165
0.032400 -0.000165
0.032500 -0.000165
0.032600 -0.000165
0.032700 -0.000165
0.032800 -0.000165
0.032900 -0.000165
0.033000 -0.000164
0.033100 -0.000164
0.033200 -0.000164
0.033300 -0.000164
0.033400 -0.000164
0.033500 -0.000163
0.033600 -0.000163
0.033700 -0.000163
0.033800 -0.000163
0.033900 -0.000162
0.034000 -0.000162
0.034100 -0.000162
0.034200 -0.000162
0.034300 -0.000161
0.034400 -0.000161
0.034500 -0.000161
0.034600 -0.000160
0.034700 -0.000160
0.034800 -0.000159
0.034900 -0.000159
0.035000 -0.000159
0.035100 -0.000158
0.035200 -0.000158
0.035300 -0.000157
0.035400 -0.000157
0.035500 -0.000156
0.035600 -0.000156
0.035700 -0.000155
0.035800 -0.000155
0.035900 -0.000154
0.036000 -0.000154
0.036100 -0.000153
0.036200 -0.000153
0.036300 -0.000152
0.036400 -0.000152
0.036500 -0.000151
0.036600 -0.000151
0.036700 -0.000150
0.036800 -0.000149
0.036900 -0.000149
0.037000 -0.000148
0.037100 -0.000148
0.037200 -0.000147
0.037300 -0.000146
0.037400 -0.000146
0.037500 -0.000145
0.037600 -0.000144
0.037700 -0.000144
0.037800 -0.000143
0.037900 -0.000142
0.038000 -0.000142
0.038100 -0.000141
0.038200 -0.000140
0.038300 -0.000140
0.038400 -0.000139
0.038500 -0.000138
0.038600 -0.000138
0.038700 -0.000137
0.038800 -0.000136
0.038900 -0.000136
0.039000 -0.000135
0.039100 -0.000134
0.039200 -0.000133
0.039300 -0.000133
0.039400 -0.000132
0.039500 -0.000131
0.039600 -0.000130
0.039700 -0.000130
0.039800 -0.000129
0.039900 -0.000128
0.040000 -0.000127
0.040100 -0.000127
0.040200 -0.000126
0.040300 -0.000125
0.040400 -0.000124
0.040500 -0.000124
0.040600 -0.000123
0.040700 -0.000122
0.040800 -0.000121
0.040900 -0.000120
0.041000 -0.000120
0.041100 -0.000119
0.041200 -0.000118
0.041300 -0.000117
0.041400 -0.000117
0.041500 -0.000116
0.041600 -0.000115
0.041700 -0.000114
0.041800 -0.000114
0.041900 -0.000113
0.042000 -0.000112
0.042100 -0.000111
0.042200 -0.000110
0.042300 -0.000110
0.042400 -0.000109
0.042500 -0.000108
0.042600 -0.000107
0.042700 -0.000107
0.042800 -0.000106
0.042900 -0.000105
0.043000 -0.000104
0.043100 -0.000104
0.043200 -0.000103
0.043300 -0.000102
0.043400 -0.000101
0.043500 -0.000101
0.043600 -0.000100
0.043700 -0.000099
0.043800 -0.000099
0.043900 -0.000098
0.044000 -0.000097
0.044100 -0.000096
0.044200 -0.000096
0.044300 -0.000095
0.044400 -0.000094
0.044500 -0.000094
0.044600 -0.000093
0.044700 -0.000092
0.044800 -0.000092
0.044900 -0.000091
0.045000 -0.000090
0.045100 -0.000090
0.045200 -0.000089
0.045300 -0.000088
0.045400 -0.000088
0.045500 -0.000087
0.045600 -0.000086
0.045700 -0.000086
0.045800 -0.000085
0.045900 -0.000084
0.046000 -0.000084
0.046100 -0.000083
0.046200 -0.000083
0.046300 -0.000082
0.046400 -0.000081
0.046500 -0.000081
0.046600 -0.000080
0.046700 -0.000080
0.046800 -0.000079
0.046900 -0.000079
0.047000 -0.000078
0.047100 -0.000077
0.047200 -0.000077
0.047300 -0.000076
0.047400 -0.000076
0.047500 -0.000075
0.047600 -0.000075
0.047700 -0.000074
0.047800 -0.000074
0.047900 -0.000073
0.048000 -0.000072
0.048100 -0.000072
0.048200 -0.000071
0.048300 -0.000071
0.048400 -0.000070
0.048500 -0.000070
0.048600 -0.000069
0.048700 -0.000069
0.048800 -0.000068
0.048900 -0.000067
0.049000 -0.000067
0.049100 -0.000066
0.049200 -0.000066
0.049300 -0.000065
0.049400 -0.000065
0.049500 -0.000064
0.049600 -0.000064
0.049700 -0.000063
0.049800 -0.000063
0.049900 -0.000062
0.050000 -0.000061
0.050100 -0.000061
0.050200 -0.000060
0.050300 -0.000060
0.050400 -0.000059
0.050500 -0.000059
0.050600 -0.000058
0.050700 -0.000058
0.050800 -0.000057
0.050900 -0.000057
0.051000 -0.000056
0.051100 -0.000055
0.051200 -0.000055
0.051300 -0.000054
0.051400 -0.000054
0.051500 -0.000053
0.051600 -0.000053
0.051700 -0.000052
0.051800 -0.000051
0.051900 -0.000051
0.052000 -0.000050
0.052100 -0.000050
0.052200 -0.000049
0.052300 -0.000048
0.052400 -0.000048
0.052500 -0.000047
0.052600 -0.000047
0.052700 -0.000046
0.052800 -0.000045
0.052900 -0.000045
0.053000 -0.000044
0.053100 -0.000043
0.053200 -0.000043
0.053300 -0.000042
0.053400 -0.000041
0.053500 -0.000041
0.053600 -0.000040
0.053700 -0.000039
0.053800 -0.000039
0.053900 -0.000038
0.054000 -0.000037
0.054100 -0.000037
0.054200 -0.000036
0.054300 -0.000036
0.054400 -0.000035
0.054500 -0.000034
0.054600 -0.000033
0.054700 -0.000033
0.054800 -0.000032
0.054900 -0.000031
0.055000 -0.000031
0.055100 -0.000030
0.055200 -0.000029
0.055300 -0.000029
0.055400 -0.000028
0.055500 -0.000027
0.055600 -0.000026
0.055700 -0.000026
0.055800 -0.000025
0.055900 -0.000024
0.056000 -0.000023
0.056100 -0.000023
0.056200 -0.000022
0.056300 -0.000021
0.056400 -0.000020
0.056500 -0.000019
0.056600 -0.000019
0.056700 -0.000018
0.056800 -0.000017
0.056900 -0.000016
0.057000 -0.000015
0.057100 -0.000015
0.057200 -0.000014
0.057300 -0.000013
0.057400 -0.000012
0.057500 -0.000011
0.057600 -0.000010
0.057700 -0.000010
0.057800 -0.000009
0.057900 -0.000008
0.058000 -0.000007
0.058100 -0.000006
0.058200 -0.000005
0.058300 -0.000004
0.058400 -0.000004
0.058500 -0.000003
0.058600 -0.000002
0.058700 -0.000001
0.058800 0.000000
0.058900 0.000001
0.059000 0.000002
0.059100 0.000003
0.059200 0.000004
0.059300 0.000005
0.059400 0.000006
0.059500 0.000007
0.059600 0.000008
0.059700 0.000009
0.059800 0.000010
0.059900 0.000010
0.060000 0.000011
0.060100 0.000012
0.060200 0.000013
0.060300 0.000015
0.060400 0.000016
0.060500 0.000017
0.060600 0.000018
0.060700 0.000019
0.060800 0.000020
0.060900 0.000021
0.061000 0.000022
0.061100 0.000023
0.061200 0.000024
0.061300 0.000025
0.061400 0.000026
0.061500 0.000027
0.061600 0.000028
0.061700 0.000029
0.061800 0.000030
0.061900 0.000032
0.062000 0.000033
0.062100 0.000034
0.062200 0.000035
0.062300 0.000036
0.062400 0.000037
0.062500 0.000038
0.062600 0.000039
0.062700 0.000041
0.062800 0.000042
0.062900 0.000043
0.063000 0.000044
0.063100 0.000045
0.063200 0.000046
0.063300 0.000047
0.063400 0.000049
0.063500 0.000050
0.063600 0.000051
0.063700 0.000052
0.063800 0.000053
0.063900 0.000055
0.064000 0.000056
0.064100 0.000057
0.064200 0.000058
0.064300 0.000060
0.064400 0.000061
0.064500 0.000062
0.064600 0.000063
0.064700 0.000065
0.064800 0.000066
0.064900 0.000067
0.065000 0.000068
0.065100 0.000070
0.065200 0.000071
0.065300 0.000072
0.065400 0.000073
0.065500 0.000075
0.065600 0.000076
0.065700 0.000077
0.065800 0.000079
0.065900 0.000080
0.066000 0.000081
0.066100 0.000082
0.066200 0.000084
0.066300 0.000085
0.066400 0.000086
0.066500 0.000087
0.066600 0.000089
0.066700 0.000090
0.066800 0.000091
0.066900 0.000093
0.067000 0.000094
0.067100 0.000095
0.067200 0.000096
0.067300 0.000098
0.067400 0.000099
0.067500 0.000100
0.067600 0.000102
0.067700 0.000103
0.067800 0.000104
0.067900 0.000105
0.068000 0.000107
0.068100 0.000108
0.068200 0.000109
0.068300 0.000111
0.068400 0.000112
0.068500 0.000113
0.068600 0.000115
0.068700 0.000116
0.068800 0.000117
0.068900 0.000118
0.069000 0.000120
0.069100 0.000121
0.069200 0.000122
0.069300 0.000123
0.069400 0.000125
0.069500 0.000126
0.069600 0.000127
0.069700 0.000128
0.069800 0.000130
0.069900 0.000131
0.070000 0.000132
0.070100 0.000133
0.070200 0.000135
0.070300 0.000136
0.070400 0.000137
0.070500 0.000138
0.070600 0.000139
0.070700 0.000140
0.070800 0.000142
0.070900 0.000143
0.071000 0.000144
0.071100 0.000145
0.071200 0.000146
0.071300 0.000147
0.071400 0.000148
0.071500 0.000150
0.071600 0.000151
0.071700 0.000152
0.071800 0.000153
0.071900 0.000154
0.072000 0.000155
0.072100 0.000156
0.072200 0.000157
0.072300 0.000158
0.072400 0.000159
0.072500 0.000160
0.072600 0.000161
0.072700 0.000162
0.072800 0.000163
0.072900 0.000164
0.073000 0.000165
0.073100 0.000166
0.073200 0.000167
0.073300 0.000168
0.073400 0.000169
0.073500 0.000170
0.073600 0.000171
0.073700 0.000172
0.073800 0.000172
0.073900 0.000173
0.074000 0.000174
0.074100 0.000175
0.074200 0.000176
0.074300 0.000177
0.074400 0.000177
0.074500 0.000178
0.074600 0.000179
0.074700 0.000180
0.074800 0.000180
0.074900 0.000181
0.075000 0.000182
0.075100 0.000182
0.075200 0.000183
0.075300 0.000184
0.075400 0.000184
0.075500 0.000185
0.075600 0.000185
0.075700 0.000186
0.075800 0.000186
0.075900 0.000187
0.076000 0.000188
0.076100 0.000188
0.076200 0.000189
0.076300 0.000189
0.076400 0.000189
0.076500 0.000190
0.076600 0.000190
0.076700 0.000191
0.076800 0.000191
0.076900 0.000191
0.077000 0.000192
0.077100 0.000192
0.077200 0.000192
0.077300 0.000193
0.077400 0.000193
0.077500 0.000193
0.077600 0.000193
0.077700 0.000194
0.077800 0.000194
0.077900 0.000194
0.078000 0.000194
0.078100 0.000194
0.078200 0.000194
0.078300 0.000194
0.078400 0.000194
0.078500 0.000194
0.078600 0.000194
0.078700 0.000194
0.078800 0.000194
0.078900 0.000194
0.079000 0.000194
0.079100 0.000194
0.079200 0.000194
0.079300 0.000194
0.079400 0.000194
0.079500 0.000194
0.079600 0.000193
0.079700 0.000193
0.079800 0.000193
0.079900 0.000193
0.080000 0.000192
0.080100 0.000192
0.080200 0.000192
0.080300 0.000191
0.080400 0.000191
0.080500 0.000191
0.080600 0.000190
0.080700 0.000190
0.080800 0.000189
0.080900 0.000189
0.081000 0.000188
0.081100 0.000188
0.081200 0.000187
0.081300 0.000187
0.081400 0.000186
0.081500 0.000186
0.081600 0.000185
0.081700 0.000184
0.081800 0.000184
0.081900 0.000183
0.082000 0.000182
0.082100 0.000181
0.082200 0.000181
0.082300 0.000180
0.082400 0.000179
0.082500 0.000178
0.082600 0.000177
0.082700 0.000176
0.082800 0.000176
0.082900 0.000175
0.083000 0.000174
0.083100 0.000173
0.083200 0.000172
0.083300 0.000171
0.083400 0.000170
0.083500 0.000169
0.083600 0.000168
0.083700 0.000167
0.083800 0.000166
0.083900 0.000164
0.084000 0.000163
0.084100 0.000162
0.084200 0.000161
0.084300 0.000160
0.084400 0.000159
0.084500 0.000157
0.084600 0.000156
0.084700 0.000155
0.084800 0.000154
0.084900 0.000152
0.085000 0.000151
0.085100 0.000150
0.085200 0.000148
0.085300 0.000147
0.085400 0.000145
0.085500 0.000144
0.085600 0.000143
0.085700 0.000141
0.085800 0.000140
0.085900 0.000138
0.086000 0.000137
0.086100 0.000135
0.086200 0.000134
0.086300 0.000132
0.086400 0.000131
0.086500 0.000129
0.086600 0.000127
0.086700 0.000126
0.086800 0.000124
0.086900 0.000122
0.087000 0.000121
0.087100 0.000119
0.087200 0.000117
0.087300 0.000116
0.087400 0.000114
0.087500 0.000112
0.087600 0.000111
0.087700 0.000109
0.087800 0.000107
0.087900 0.000105
0.088000 0.000104
0.088100 0.000102
0.088200 0.000100
0.088300 0.000098
0.088400 0.000096
0.088500 0.000094
0.088600 0.000093
0.088700 0.000091
0.088800 0.000089
0.088900 0.000087
0.089000 0.000085
0.089100 0.000083
0.089200 0.000081
0.089300 0.000079
0.089400 0.000077
0.089500 0.000076
0.089600 0.000074
0.089700 0.000072
0.089800 0.000070
0.089900 0.000068
0.090000 0.000066
0.090100 0.000064
0.090200 0.000062
0.090300 0.000060
0.090400 0.000058
0.090500 0.000056
0.090600 0.000054
0.090700 0.000052
0.090800 0.000050
0.090900 0.000048
0.091000 0.000046
0.091100 0.000044
0.091200 0.000042
0.091300 0.000040
0.091400 0.000037
0.091500 0.000035
0.091600 0.000033
0.091700 0.000031
0.091800 0.000029
0.091900 0.000027
0.092000 0.000025
0.092100 0.000023
0.092200 0.000021
0.092300 0.000019
0.092400 0.000017
0.092500 0.000015
0.092600 0.000013
0.092700 0.000011
0.092800 0.000009
0.092900 0.000007
0.093000 0.000005
0.093100 0.000003
0.093200 0.000001
0.093300 -0.000001
0.093400 -0.000003
0.093500 -0.000005
0.093600 -0.000008
0.093700 -0.000010
0.093800 -0.000012
0.093900 -0.000014
0.094000 -0.000016
0.094100 -0.000018
0.094200 -0.000020
0.094300 -0.000022
0.094400 -0.000024
0.094500 -0.000026
0.094600 -0.000028
0.094700 -0.000030
0.094800 -0.000032
0.094900 -0.000034
0.095000 -0.000036
0.095100 -0.000038
0.095200 -0.000039
0.095300 -0.000041
0.095400 -0.000043
0.095500 -0.000045
0.095600 -0.000047
0.095700 -0.000049
0.095800 -0.000051
0.095900 -0.000053
0.096000 -0.000055
0.096100 -0.000057
0.096200 -0.000058
0.096300 -0.000060
0.096400 -0.000062
0.096500 -0.000064
0.096600 -0.000066
0.096700 -0.000068
0.096800 -0.000069
0.096900 -0.000071
0.097000 -0.000073
0.097100 -0.000075
0.097200 -0.000076
0.097300 -0.000078
0.097400 -0.000080
0.097500 -0.000082
0.097600 -0.000083
0.097700 -0.000085
0.097800 -0.000087
0.097900 -0.000088
0.098000 -0.000090
0.098100 -0.000092
0.098200 -0.000093
0.098300 -0.000095
0.098400 -0.000096
0.098500 -0.000098
0.098600 -0.000100
0.098700 -0.000101
0.098800 -0.000103
0.098900 -0.000104
0.099000 -0.000106
0.099100 -0.000107
0.099200 -0.000109
0.099300 -0.000110
0.099400 -0.000111
0.099500 -0.000113
0.099600 -0.000114
0.099700 -0.000116
0.099800 -0.000117
0.099900 -0.000118
0.100000 -0.000120
0.100100 -0.000121
0.100200 -0.000122
0.100300 -0.000124
0.100400 -0.000125
0.100500 -0.000126
0.100600 -0.000127
0.100700 -0.000129
0.100800 -0.000130
0.100900 -0.000131
0.101000 -0.000132
0.101100 -0.000133
0.101200 -0.000135
0.101300 -0.000136
0.101400 -0.000137
0.101500 -0.000138
0.101600 -0.000139
0.101700 -0.000140
0.101800 -0.000141
0.101900 -0.000142
0.102000 -0.000143
0.102100 -0.000144
0.102200 -0.000145
0.102300 -0.000146
0.102400 -0.000147
0.102500 -0.000148
0.102600 -0.000149
0.102700 -0.000150
0.102800 -0.000150
0.102900 -0.000151
0.103000 -0.000152
0.103100 -0.000153
0.103200 -0.000154
0.103300 -0.000154
0.103400 -0.000155
0.103500 -0.000156
0.103600 -0.000157
0.103700 -0.000157
0.103800 -0.000158
0.103900 -0.000159
0.104000 -0.000159
0.104100 -0.000160
0.104200 -0.000160
0.104300 -0.000161
0.104400 -0.000162
0.104500 -0.000162
0.104600 -0.000163
0.104700 -0.000163
0.104800 -0.000164
0.104900 -0.000164
0.105000 -0.000165
0.105100 -0.000165
0.105200 -0.000165
0.105300 -0.000166
0.105400 -0.000166
0.105500 -0.000167
0.105600 -0.000167
0.105700 -0.000167
0.105800 -0.000168
0.105900 -0.000168
0.106000 -0.000168
0.106100 -0.000169
0.106200 -0.000169
0.106300 -0.000169
0.106400 -0.000169
0.106500 -0.000169
0.106600 -0.000170
0.106700 -0.000170
0.106800 -0.000170
0.106900 -0.000170
0.107000 -0.000170
0.107100 -0.000170
0.107200 -0.000170
0.107300 -0.000171
0.107400 -0.000171
0.107500 -0.000171
0.107600 -0.000171
0.107700 -0.000171
0.107800 -0.000171
0.107900 -0.000171
0.108000 -0.000171
0.108100 -0.000170
0.108200 -0.000170
0.108300 -0.000170
0.108400 -0.000170
0.108500 -0.000170
0.108600 -0.000170
0.108700 -0.000170
0.108800 -0.000170
0.108900 -0.000169
0.109000 -0.000169
0.109100 -0.000169
0.109200 -0.000169
0.109300 -0.000169
0.109400 -0.000168
0.109500 -0.000168
0.109600 -0.000168
0.109700 -0.000168
0.109800 -0.000167
0.109900 -0.000167
0.110000 -0.000167
0.110100 -0.000166
0.110200 -0.000166
0.110300 -0.000166
0.110400 -0.000165
0.110500 -0.000165
0.110600 -0.000165
0.110700 -0.000164
0.110800 -0.000164
0.110900 -0.000163
0.111000 -0.000163
0.111100 -0.000162
0.111200 -0.000162
0.111300 -0.000162
0.111400 -0.000161
0.111500 -0.000161
0.111600 -0.000160
0.111700 -0.000160
0.111800 -0.000159
0.111900 -0.000159
0.112000 -0.000158
0.112100 -0.000157
0.112200 -0.000157
0.112300 -0.000156
0.112400 -0.000156
0.112500 -0.000155
0.112600 -0.000155
0.112700 -0.000154
0.112800 -0.000153
0.112900 -0.000153
0.113000 -0.000152
0.113100 -0.000152
0.113200 -0.000151
0.113300 -0.000150
0.113400 -0.000150
0.113500 -0.000149
0.113600 -0.000148
0.113700 -0.000148
0.113800 -0.000147
0.113900 -0.000146
0.114000 -0.000146
0.114100 -0.000145
0.114200 -0.000144
0.114300 -0.000144
0.114400 -0.000143
0.114500 -0.000142
0.114600 -0.000142
0.114700 -0.000141
0.114800 -0.000140
0.114900 -0.000139
0.115000 -0.000139
0.115100 -0.000138
0.115200 -0.000137
0.115300 -0.000136
0.115400 -0.000136
0.115500 -0.000135
0.115600 -0.000134
0.115700 -0.000133
0.115800 -0.000133
0.115900 -0.000132
0.116000 -0.000131
0.116100 -0.000130
0.116200 -0.000130
0.116300 -0.000129
0.116400 -0.000128
0.116500 -0.000127
0.116600 -0.000127
0.116700 -0.000126
0.116800 -0.000125
0.116900 -0.000124
0.117000 -0.000124
0.117100 -0.000123
0.117200 -0.000122
0.117300 -0.000121
0.117400 -0.000121
0.117500 -0.000120
0.117600 -0.000119
0.117700 -0.000118
0.117800 -0.000117
0.117900 -0.000117
0.118000 -0.000116
0.118100 -0.000115
0.118200 -0.000114
0.118300 -0.000114
0.118400 -0.000113
0.118500 -0.000112
0.118600 -0.000111
0.118700 -0.000111
0.118800 -0.000110
0.118900 -0.000109
0.119000 -0.000109
0.119100 -0.000108
0.119200 -0.000107
0.119300 -0.000106
0.119400 -0.000106
0.119500 -0.000105
0.119600 -0.000104
0.119700 -0.000103
0.119800 -0.000103
0.119900 -0.000102
0.120000 -0.000101
0.120100 -0.000101
0.120200 -0.000100
0.120300 -0.000099
0.120400 -0.000099
0.120500 -0.000098
0.120600 -0.000097
0.120700 -0.000096
0.120800 -0.000096
0.120900 -0.000095
0.121000 -0.000094
0.121100 -0.000094
0.121200 -0.000093
0.121300 -0.000093
0.121400 -0.000092
0.121500 -0.000091
0.121600 -0.000091
0.121700 -0.000090
0.121800 -0.000089
0.121900 -0.000089
0.122000 -0.000088
0.122100 -0.000088
0.122200 -0.000087
0.122300 -0.000086
0.122400 -0.000086
0.122500 -0.000085
0.122600 -0.000085
0.122700 -0.000084
0.122800 -0.000083
0.122900 -0.000083
0.123000 -0.000082
0.123100 -0.000082
0.123200 -0.000081
0.123300 -0.000081
0.123400 -0.000080
0.123500 -0.000079
0.123600 -0.000079
0.123700 -0.000078
0.123800 -0.000078
0.123900 -0.000077
0.124000 -0.000077
0.124100 -0.000076
0.124200 -0.000075
0.124300 -0.000075
0.124400 -0.000074
0.124500 -0.000074
0.124600 -0.000073
0.124700 -0.000072
0.124800 -0.000072
0.124900 -0.000071
0.125000 -0.000071
0.125100 -0.000070
0.125200 -0.000070
0.125300 -0.000069
0.125400 -0.000068
0.125500 -0.000068
0.125600 -0.000067
0.125700 -0.000067
0.125800 -0.000066
0.125900 -0.000066
0.126000 -0.000065
0.126100 -0.000064
0.126200 -0.000064
0.126300 -0.000063
0.126400 -0.000063
0.126500 -0.000062
0.126600 -0.000062
0.126700 -0.000061
0.126800 -0.000060
0.126900 -0.000060
0.127000 -0.000059
0.127100 -0.000059
0.127200 -0.000058
0.127300 -0.000057
0.127400 -0.000057
0.127500 -0.000056
0.127600 -0.000055
0.127700 -0.000055
0.127800 -0.000054
0.127900 -0.000054
0.128000 -0.000053
0.128100 -0.000052
0.128200 -0.000052
0.128300 -0.000051
0.128400 -0.000050
0.128500 -0.000050
0.128600 -0.000049
0.128700 -0.000048
0.128800 -0.000048
0.128900 -0.000047
0.129000 -0.000046
0.129100 -0.000046
0.129200 -0.000045
0.129300 -0.000044
0.129400 -0.000043
0.129500 -0.000043
0.129600 -0.000042
0.129700 -0.000041
0.129800 -0.000041
0.129900 -0.000040
0.130000 -0.000039
0.130100 -0.000039
0.130200 -0.000038
0.130300 -0.000037
0.130400 -0.000036
0.130500 -0.000036
0.130600 -0.000035
0.130700 -0.000034
0.130800 -0.000033
0.130900 -0.000033
0.131000 -0.000032
0.131100 -0.000031
0.131200 -0.000030
0.131300 -0.000030
0.131400 -0.000029
0.131500 -0.000028
0.131600 -0.000027
0.131700 -0.000027
0.131800 -0.000026
0.131900 -0.000025
0.132000 -0.000024
0.132100 -0.000023
0.132200 -0.000022
0.132300 -0.000022
0.132400 -0.000021
0.132500 -0.000020
0.132600 -0.000019
0.132700 -0.000018
0.132800 -0.000017
0.132900 -0.000017
0.133000 -0.000016
0.133100 -0.000015
0.133200 -0.000014
0.133300 -0.000013
0.133400 -0.000012
0.133500 -0.000011
0.133600 -0.000010
0.133700 -0.000009
0.133800 -0.000009
0.133900 -0.000008
0.134000 -0.000007
0.134100 -0.000006
0.134200 -0.000005
0.134300 -0.000004
0.134400 -0.000003
0.134500 -0.000002
0.134600 -0.000001
0.134700 -0.000000
0.134800 0.000001
0.134900 0.000002
0.135000 0.000003
0.135100 0.000004
0.135200 0.000005
0.135300 0.000006
0.135400 0.000007
0.135500 0.000008
0.135600 0.000009
0.135700 0.000010
0.135800 0.000011
0.135900 0.000012
0.136000 0.000013
0.136100 0.000014
0.136200 0.000015
0.136300 0.000016
0.136400 0.000017
0.136500 0.000018
0.136600 0.000019
0.136700 0.000020
0.136800 0.000021
0.136900 0.000022
0.137000 0.000024
0.137100 0.000025
0.137200 0.000026
0.137300 0.000027
0.137400 0.000028
0.137500 0.000029
0.137600 0.000030
0.137700 0.000031
0.137800 0.000033
0.137900 0.000034
0.138000 0.000035
0.138100 0.000036
0.138200 0.000037
0.138300 0.000038
0.138400 0.000039
0.138500 0.000041
0.138600 0.000042
0.138700 0.000043
0.138800 0.000044
0.138900 0.000045
0.139000 0.000047
0.139100 0.000048
0.139200 0.000049
0.139300 0.000050
0.139400 0.000051
0.139500 0.000053
0.139600 0.000054
0.139700 0.000055
0.139800 0.000056
0.139900 0.000058
0.140000 0.000059
0.140100 0.000060
0.140200 0.000061
0.140300 0.000063
0.140400 0.000064
0.140500 0.000065
0.140600 0.000067
0.140700 0.000068
0.140800 0.000069
0.140900 0.000070
0.141000 0.000072
0.141100 0.000073
0.141200 0.000074
0.141300 0.000075
0.141400 0.000077
0.141500 0.000078
0.141600 0.000079
0.141700 0.000081
0.141800 0.000082
0.141900 0.000083
0.142000 0.000085
0.142100 0.000086
0.142200 0.000087
0.142300 0.000088
0.142400 0.000090
0.142500 0.000091
0.142600 0.000092
0.142700 0.000094
0.142800 0.000095
0.142900 0.000096
0.143000 0.000097
0.143100 0.000099
0.143200 0.000100
0.143300 0.000101
0.143400 0.000103
0.143500 0.000104
0.143600 0.000105
0.143700 0.000107
0.143800 0.000108
0.143900 0.000109
0.144000 0.000110
0.144100 0.000112
0.144200 0.000113
0.144300 0.000114
0.144400 0.000116
0.144500 0.000117
0.144600 0.000118
0.144700 0.000119
0.144800 0.000121
0.144900 0.000122
0.145000 0.000123
0.145100 0.000124
0.145200 0.000126
0.145300 0.000127
0.145400 0.000128
0.145500 0.000129
0.145600 0.000131
0.145700 0.000132
0.145800 0.000133
0.145900 0.000134
0.146000 0.000135
0.146100 0.000137
0.146200 0.000138
0.146300 0.000139
0.146400 0.000140
0.146500 0.000141
0.146600 0.000142
0.146700 0.000143
0.146800 0.000145
0.146900 0.000146
0.147000 0.000147
0.147100 0.000148
0.147200 0.000149
0.147300 0.000150
0.147400 0.000151
0.147500 0.000152
0.147600 0.000153
0.147700 0.000154
0.147800 0.000155
0.147900 0.000156
0.148000 0.000157
0.148100 0.000158
0.148200 0.000159
0.148300 0.000160
0.148400 0.000161
0.148500 0.000162
0.148600 0.000163
0.148700 0.000164
0.148800 0.000165
0.148900 0.000166
0.149000 0.000167
0.149100 0.000168
0.149200 0.000169
0.149300 0.000170
0.149400 0.000171
0.149500 0.000171
0.149600 0.000172
0.149700 0.000173
0.149800 0.000174
0.149900 0.000175
0.150000 0.000175
0.150100 0.000176
0.150200 0.000177
0.150300 0.000177
0.150400 0.000178
0.150500 0.000179
0.150600 0.000179
0.150700 0.000180
0.150800 0.000181
0.150900 0.000181
0.151000 0.000182
0.151100 0.000182
0.151200 0.000183
0.151300 0.000184
0.151400 0.000184
0.151500 0.000185
0.151600 0.000185
0.151700 0.000186
0.151800 0.000186
0.151900 0.000186
0.152000 0.000187
0.152100 0.000187
0.152200 0.000188
0.152300 0.000188
0.152400 0.000188
0.152500 0.000189
0.152600 0.000189
0.152700 0.000189
0.152800 0.000189
0.152900 0.000190
0.153000 0.000190
0.153100 0.000190
0.153200 0.000190
0.153300 0.000191
0.153400 0.000191
0.153500 0.000191
0.153600 0.000191
0.153700 0.000191
0.153800 0.000191
0.153900 0.000191
0.154000 0.000191
0.154100 0.000191
0.154200 0.000191
0.154300 0.000191
0.154400 0.000191
0.154500 0.000191
0.154600 0.000191
0.154700 0.000190
0.154800 0.000190
0.154900 0.000190
0.155000 0.000190
0.155100 0.000190
0.155200 0.000189
0.155300 0.000189
0.155400 0.000189
0.155500 0.000189
0.155600 0.000188
0.155700 0.000188
0.155800 0.000188
0.155900 0.000187
0.156000 0.000187
0.156100 0.000186
0.156200 0.000186
0.156300 0.000185
0.156400 0.000185
0.156500 0.000184
0.156600 0.000184
0.156700 0.000183
0.156800 0.000183
0.156900 0.000182
0.157000 0.000181
0.157100 0.000181
0.157200 0.000180
0.157300 0.000179
0.157400 0.000179
0.157500 0.000178
0.157600 0.000177
0.157700 0.000176
0.157800 0.000176
0.157900 0.000175
0.158000 0.000174
0.158100 0.000173
0.158200 0.000172
0.158300 0.000171
0.158400 0.000170
0.158500 0.000169
0.158600 0.000168
0.158700 0.000167
0.158800 0.000166
0.158900 0.000165
0.159000 0.000164
0.159100 0.000163
0.159200 0.000162
0.159300 0.000161
0.159400 0.000160
0.159500 0.000159
0.159600 0.000158
0.159700 0.000156
0.159800 0.000155
0.159900 0.000154
0.160000 0.000153
0.160100 0.000151
0.160200 0.000150
0.160300 0.000149
0.160400 0.000147
0.160500 0.000146
0.160600 0.000145
0.160700 0.000143
0.160800 0.000142
0.160900 0.000141
0.161000 0.000139
0.161100 0.000138
0.161200 0.000136
0.161300 0.000135
0.161400 0.000133
0.161500 0.000132
0.161600 0.000130
0.161700 0.000129
0.161800 0.000127
0.161900 0.000125
0.162000 0.000124
0.162100 0.000122
0.162200 0.000121
0.162300 0.000119
0.162400 0.000117
0.162500 0.000116
0.162600 0.000114
0.162700 0.000112
0.162800 0.000111
0.162900 0.000109
0.163000 0.000107
0.163100 0.000105
0.163200 0.000104
0.163300 0.000102
0.163400 0.000100
0.163500 0.000098
0.163600 0.000096
0.163700 0.000094
0.163800 0.000093
0.163900 0.000091
0.164000 0.000089
0.164100 0.000087
0.164200 0.000085
0.164300 0.000083
0.164400 0.000081
0.164500 0.000080
0.164600 0.000078
0.164700 0.000076
0.164800 0.000074
0.164900 0.000072
0.165000 0.000070
0.165100 0.000068
0.165200 0.000066
0.165300 0.000064
0.165400 0.000062
0.165500 0.000060
0.165600 0.000058
0.165700 0.000056
0.165800 0.000054
0.165900 0.000052
0.166000 0.000050
0.166100 0.000048
0.166200 0.000046
0.166300 0.000044
0.166400 0.000042
0.166500 0.000040
0.166600 0.000038
0.166700 0.000036
0.166800 0.000034
0.166900 0.000031
0.167000 0.000029
0.167100 0.000027
0.167200 0.000025
0.167300 0.000023
0.167400 0.000021
0.167500 0.000019
0.167600 0.000017
0.167700 0.000015
0.167800 0.000013
0.167900 0.000011
0.168000 0.000009
0.168100 0.000007
0.168200 0.000005
0.168300 0.000003
0.168400 0.000000
0.168500 -0.000002
0.168600 -0.000004
0.168700 -0.000006
0.168800 -0.000008
0.168900 -0.000010
0.169000 -0.000012
0.169100 -0.000014
0.169200 -0.000016
0.169300 -0.000018
0.169400 -0.000020
0.169500 -0.000022
0.169600 -0.000024
0.169700 -0.000026
0.169800 -0.000028
0.169900 -0.000030
0.170000 -0.000032
0.170100 -0.000034
0.170200 -0.000036
0.170300 -0.000038
0.170400 -0.000040
0.170500 -0.000042
0.170600 -0.000044
0.170700 -0.000046
0.170800 -0.000048
0.170900 -0.000050
0.171000 -0.000052
0.171100 -0.000054
0.171200 -0.000056
0.171300 -0.000058
0.171400 -0.000059
0.171500 -0.000061
0.171600 -0.000063
0.171700 -0.000065
0.171800 -0.000067
0.171900 -0.000069
0.172000 -0.000071
0.172100 -0.000072
0.172200 -0.000074
0.172300 -0.000076
0.172400 -0.000078
0.172500 -0.000080
0.172600 -0.000081
0.172700 -0.000083
0.172800 -0.000085
0.172900 -0.000087
0.173000 -0.000088
0.173100 -0.000090
0.173200 -0.000092
0.173300 -0.000093
0.173400 -0.000095
0.173500 -0.000097
0.173600 -0.000098
0.173700 -0.000100
0.173800 -0.000102
0.173900 -0.000103
0.174000 -0.000105
0.174100 -0.000106
0.174200 -0.000108
0.174300 -0.000109
0.174400 -0.000111
0.174500 -0.000112
0.174600 -0.000114
0.174700 -0.000115
0.174800 -0.000117
0.174900 -0.000118
0.175000 -0.000120
0.175100 -0.000121
0.175200 -0.000122
0.175300 -0.000124
0.175400 -0.000125
0.175500 -0.000127
0.175600 -0.000128
0.175700 -0.000129
0.175800 -0.000130
0.175900 -0.000132
0.176000 -0.000133
0.176100 -0.000134
0.176200 -0.000135
0.176300 -0.000137
0.176400 -0.000138
0.176500 -0.000139
0.176600 -0.000140
0.176700 -0.000141
0.176800 -0.000142
0.176900 -0.000143
0.177000 -0.000145
0.177100 -0.000146
0.177200 -0.000147
0.177300 -0.000148
0.177400 -0.000149
0.177500 -0.000150
0.177600 -0.000151
0.177700 -0.000152
0.177800 -0.000153
0.177900 -0.000153
0.178000 -0.000154
0.178100 -0.000155
0.178200 -0.000156
0.178300 -0.000157
0.178400 -0.000158
0.178500 -0.000159
0.178600 -0.000159
0.178700 -0.000160
0.178800 -0.000161
0.178900 -0.000162
0.179000 -0.000162
0.179100 -0.000163
0.179200 -0.000164
0.179300 -0.000164
0.179400 -0.000165
0.179500 -0.000166
0.179600 -0.000166
0.179700 -0.000167
0.179800 -0.000167
0.179900 -0.000168
0.180000 -0.000168
0.180100 -0.000169
0.180200 -0.000169
0.180300 -0.000170
0.180400 -0.000170
0.180500 -0.000171
0.180600 -0.000171
0.180700 -0.000172
0.180800 -0.000172
0.180900 -0.000172
0.181000 -0.000173
0.181100 -0.000173
0.181200 -0.000173
0.181300 -0.000174
0.181400 -0.000174
0.181500 -0.000174
0.181600 -0.000174
0.181700 -0.000175
0.181800 -0.000175
0.181900 -0.000175
0.182000 -0.000175
0.182100 -0.000175
0.182200 -0.000175
0.182300 -0.000176
0.182400 -0.000176
0.182500 -0.000176
0.182600 -0.000176
0.182700 -0.000176
0.182800 -0.000176
0.182900 -0.000176
0.183000 -0.000176
0.183100 -0.000176
0.183200 -0.000176
0.183300 -0.000176
0.183400 -0.000176
0.183500 -0.000176
0.183600 -0.000176
0.183700 -0.000175
0.183800 -0.000175
0.183900 -0.000175
0.184000 -0.000175
0.184100 -0.000175
0.184200 -0.000175
0.184300 -0.000174
0.184400 -0.000174
0.184500 -0.000174
0.184600 -0.000174
0.184700 -0.000174
0.184800 -0.000173
0.184900 -0.000173
0.185000 -0.000173
0.185100 -0.000172
0.185200 -0.000172
0.185300 -0.000172
0.185400 -0.000171
0.185500 -0.000171
0.185600 -0.000171
0.185700 -0.000170
0.185800 -0.000170
0.185900 -0.000170
0.186000 -0.000169
0.186100 -0.000169
0.186200 -0.000168
0.186300 -0.000168
0.186400 -0.000167
0.186500 -0.000167
0.186600 -0.000166
0.186700 -0.000166
0.186800 -0.000165
0.186900 -0.000165
0.187000 -0.000164
0.187100 -0.000164
0.187200 -0.000163
0.187300 -0.000163
0.187400 -0.000162
0.187500 -0.000162
0.187600 -0.000161
0.187700 -0.000160
0.187800 -0.000160
0.187900 -0.000159
0.188000 -0.000159
0.188100 -0.000158
0.188200 -0.000157
0.188300 -0.000157
0.188400 -0.000156
0.188500 -0.000155
0.188600 -0.000155
0.188700 -0.000154
0.188800 -0.000153
0.188900 -0.000153
0.189000 -0.000152
0.189100 -0.000151
0.189200 -0.000150
0.189300 -0.000150
0.189400 -0.000149
0.189500 -0.000148
0.189600 -0.000148
0.189700 -0.000147
0.189800 -0.000146
0.189900 -0.000145
0.190000 -0.000145
0.190100 -0.000144
0.190200 -0.000143
0.190300 -0.000142
0.190400 -0.000142
0.190500 -0.000141
0.190600 -0.000140
0.190700 -0.000139
0.190800 -0.000139
0.190900 -0.000138
0.191000 -0.000137
0.191100 -0.000136
0.191200 -0.000135
0.191300 -0.000135
0.191400 -0.000134
0.191500 -0.000133
0.191600 -0.000132
0.191700 -0.000131
0.191800 -0.000131
0.191900 -0.000130
0.192000 -0.000129
0.192100 -0.000128
0.192200 -0.000127
0.192300 -0.000127
0.192400 -0.000126
0.192500 -0.000125
0.192600 -0.000124
0.192700 -0.000123
0.192800 -0.000123
0.192900 -0.000122
0.193000 -0.000121
0.193100 -0.000120
0.193200 -0.000119
0.193300 -0.000119
0.193400 -0.000118
0.193500 -0.000117
0.193600 -0.000116
0.193700 -0.000115
0.193800 -0.000115
0.193900 -0.000114
0.194000 -0.000113
0.194100 -0.000112
0.194200 -0.000111
0.194300 -0.000111
0.194400 -0.000110
0.194500 -0.000109
0.194600 -0.000108
0.194700 -0.000108
0.194800 -0.000107
0.194900 -0.000106
0.195000 -0.000105
0.195100 -0.000105
0.195200 -0.000104
0.195300 -0.000103
0.195400 -0.000102
0.195500 -0.000102
0.195600 -0.000101
0.195700 -0.000100
0.195800 -0.000099
0.195900 -0.000099
0.196000 -0.000098
0.196100 -0.000097
0.196200 -0.000097
0.196300 -0.000096
0.196400 -0.000095
0.196500 -0.000094
0.196600 -0.000094
0.196700 -0.000093
0.196800 -0.000092
0.196900 -0.000092
0.197000 -0.000091
0.197100 -0.000090
0.197200 -0.000090
0.197300 -0.000089
0.197400 -0.000089
0.197500 -0.000088
0.197600 -0.000087
0.197700 -0.000087
0.197800 -0.000086
0.197900 -0.000085
0.198000 -0.000085
0.198100 -0.000084
0.198200 -0.000084
0.198300 -0.000083
0.198400 -0.000082
0.198500 -0.000082
0.198600 -0.000081
0.198700 -0.000081
0.198800 -0.000080
0.198900 -0.000079
0.199000 -0.000079
0.199100 -0.000078
0.199200 -0.000078
0.199300 -0.000077
0.199400 -0.000076
0.199500 -0.000076
0.199600 -0.000075
0.199700 -0.000075
0.199800 -0.000074
0.199900 -0.000073
0.200000 -0.000073


==> figs/time_histxi_BP38_separate_hh.dat <==
0.000100 -0.000113
0.000200 -0.000112
0.000300 -0.000111
0.000400 -0.000110
0.000500 -0.000108
0.000600 -0.000107
0.000700 -0.000106
0.000800 -0.000105
0.000900 -0.000104
0.001000 -0.000103
0.001100 -0.000102
0.001200 -0.000101
0.001300 -0.000099
0.001400 -0.000098
0.001500 -0.000097
0.001600 -0.000096
0.001700 -0.000095
0.001800 -0.000093
0.001900 -0.000092
0.002000 -0.000091
0.002100 -0.000090
0.002200 -0.000089
0.002300 -0.000087
0.002400 -0.000086
0.002500 -0.000085
0.002600 -0.000084
0.002700 -0.000082
0.002800 -0.000081
0.002900 -0.000080
0.003000 -0.000079
0.003100 -0.000077
0.003200 -0.000076
0.003300 -0.000075
0.003400 -0.000074
0.003500 -0.000072
0.003600 -0.000071
0.003700 -0.000070
0.003800 -0.000068
0.003900 -0.000067
0.004000 -0.000066
0.004100 -0.000064
0.004200 -0.000063
0.004300 -0.000062
0.004400 -0.000060
0.004500 -0.000059
0.004600 -0.000058
0.004700 -0.000056
0.004800 -0.000055
0.004900 -0.000054
0.005000 -0.000052
0.005100 -0.000051
0.005200 -0.000050
0.005300 -0.000048
0.005400 -0.000047
0.005500 -0.000045
0.005600 -0.000044
0.005700 -0.000043
0.005800 -0.000041
0.005900 -0.000040
0.006000 -0.000039
0.006100 -0.000037
0.006200 -0.000036
0.006300 -0.000034
0.006400 -0.000033
0.006500 -0.000032
0.006600 -0.000030
0.006700 -0.000029
0.006800 -0.000027
0.006900 -0.000026
0.007000 -0.000025
0.007100 -0.000023
0.007200 -0.000022
0.007300 -0.000020
0.007400 -0.000019
0.007500 -0.000018
0.007600 -0.000016
0.007700 -0.000015
0.007800 -0.000013
0.007900 -0.000012
0.008000 -0.000011
0.008100 -0.000009
0.008200 -0.000008
0.008300 -0.000006
0.008400 -0.000005
0.008500 -0.000004
0.008600 -0.000002
0.008700 -0.000001
0.008800 0.000001
0.008900 0.000002
0.009000 0.000003
0.009100 0.000005
0.009200 0.000006
0.009300 0.000008
0.009400 0.000009
0.009500 0.000010
0.009600 0.000012
0.009700 0.000013
0.009800 0.000015
0.009900 0.000016
0.010000 0.000017
0.010100 0.000019
0.010200 0.000020
0.010300 0.000021
0.010400 0.000023
0.010500 0.000024
0.010600 0.000026
0.010700 0.000027
0.010800 0.000028
0.010900 0.000030
0.011000 0.000031
0.011100 0.000032
0.011200 0.000034
0.011300 0.000035
0.011400 0.000036
0.011500 0.000038
0.011600 0.000039
0.011700 0.000040
0.011800 0.000042
0.011900 0.000043
0.012000 0.000044
0.012100 0.000046
0.012200 0.000047
0.012300 0.000048
0.012400 0.000050
0.012500 0.000051
0.012600 0.000052
0.012700 0.000053
0.012800 0.000055
0.012900 0.000056
0.013000 0.000057
0.013100 0.000058
0.013200 0.000060
0.013300 0.000061
0.013400 0.000062
0.013500 0.000063
0.013600 0.000065
0.013700 0.000066
0.013800 0.000067
0.013900 0.000068
0.014000 0.000070
0.014100 0.000071
0.014200 0.000072
0.014300 0.000073
0.014400 0.000074
0.014500 0.000076
0.014600 0.000077
0.014700 0.000078
0.014800 0.000079
0.014900 0.000080
0.015000 0.000081
0.015100 0.000082
0.015200 0.000084
0.015300 0.000085
0.015400 0.000086
0.015500 0.000087
0.015600 0.000088
0.015700 0.000089
0.015800 0.000090
0.015900 0.000091
0.016000 0.000092
0.016100 0.000093
0.016200 0.000095
0.016300 0.000096
0.016400 0.000097
0.016500 0.000098
0.016600 0.000099
0.016700 0.000100
0.016800 0.000101
0.016900 0.000102
0.017000 0.000103
0.017100 0.000104
0.017200 0.000105
0.017300 0.000106
0.017400 0.000107
0.017500 0.000108
0.017600 0.000109
0.017700 0.000109
0.017800 0.000110
0.017900 0.000111
0.018000 0.000112
0.018100 0.000113
0.018200 0.000114
0.018300 0.000115
0.018400 0.000116
0.018500 0.000117
0.018600 0.000118
0.018700 0.000118
0.018800 0.000119
0.018900 0.000120
0.019000 0.000121
0.019100 0.000122
0.019200 0.000122
0.019300 0.000123
0.019400 0.000124
0.019500 0.000125
0.019600 0.000126
0.019700 0.000126
0.019800 0.000127
0.019900 0.000128
0.020000 0.000129
0.020100 0.000129
0.020200 0.000130
0.020300 0.000131
0.020400 0.000131
0.020500 0.000132
0.020600 0.000133
0.020700 0.000133
0.020800 0.000134
0.020900 0.000135
0.021000 0.000135
0.021100 0.000136
0.021200 0.000137
0.021300 0.000137
0.021400 0.000138
0.021500 0.000138
0.021600 0.000139
0.021700 0.000140
0.021800 0.000140
0.021900 0.000141
0.022000 0.000141
0.022100 0.000142
0.022200 0.000142
0.022300 0.000143
0.022400 0.000143
0.022500 0.000144
0.022600 0.000144
0.022700 0.000145
0.022800 0.000145
0.022900 0.000146
0.023000 0.000146
0.023100 0.000146
0.023200 0.000147
0.023300 0.000147
0.023400 0.000148
0.023500 0.000148
0.023600 0.000148
0.023700 0.000149
0.023800 0.000149
0.023900 0.000149
0.024000 0.000150
0.024100 0.000150
0.024200 0.000150
0.024300 0.000151
0.024400 0.000151
0.024500 0.000151
0.024600 0.000152
0.024700 0.000152
0.024800 0.000152
0.024900 0.000152
0.025000 0.000153
0.025100 0.000153
0.025200 0.000153
0.025300 0.000153
0.025400 0.000153
0.025500 0.000154
0.025600 0.000154
0.025700 0.000154
0.025800 0.000154
0.025900 0.000154
0.026000 0.000154
0.026100 0.000154
0.026200 0.000154
0.026300 0.000155
0.026400 0.000155
0.026500 0.000155
0.026600 0.000155
0.026700 0.000155
0.026800 0.000155
0.026900 0.000155
0.027000 0.000155
0.027100 0.000155
0.027200 0.000155
0.027300 0.000155
0.027400 0.000155
0.027500 0.000155
0.027600 0.000155
0.027700 0.000155
0.027800 0.000155
0.027900 0.000155
0.028000 0.000154
0.028100 0.000154
0.028200 0.000154
0.028300 0.000154
0.028400 0.000154
0.028500 0.000154
0.028600 0.000154
0.028700 0.000154
0.028800 0.000153
0.028900 0.000153
0.029000 0.000153
0.029100 0.000153
0.029200 0.000153
0.029300 0.000152
0.029400 0.000152
0.029500 0.000152
0.029600 0.000152
0.029700 0.000151
0.029800 0.000151
0.029900 0.000151
0.030000 0.000150
0.030100 0.000150
0.030200 0.000150
0.030300 0.000149
0.030400 0.000149
0.030500 0.000149
0.030600 0.000148
0.030700 0.000148
0.030800 0.000148
0.030900 0.000147
0.031000 0.000147
0.031100 0.000146
0.031200 0.000146
0.031300 0.000146
0.031400 0.000145
0.031500 0.000145
0.031600 0.000144
0.031700 0.000144
0.031800 0.000143
0.031900 0.000143
0.032000 0.000142
0.032100 0.000142
0.032200 0.000141
0.032300 0.000141
0.032400 0.000140
0.032500 0.000140
0.032600 0.000139
0.032700 0.000138
0.032800 0.000138
0.032900 0.000137
0.033000 0.000137
0.033100 0.000136
0.033200 0.000135
0.033300 0.000135
0.033400 0.000134
0.033500 0.000133
0.033600 0.000133
0.033700 0.000132
0.033800 0.000131
0.033900 0.000131
0.034000 0.000130
0.034100 0.000129
0.034200 0.000128
0.034300 0.000128
0.034400 0.000127
0.034500 0.000126
0.034600 0.000125
0.034700 0.000125
0.034800 0.000124
0.034900 0.000123
0.035000 0.000122
0.035100 0.000121
0.035200 0.000121
0.035300 0.000120
0.035400 0.000119
0.035500 0.000118
0.035600 0.000117
0.035700 0.000116
0.035800 0.000116
0.035900 0.000115
0.036000 0.000114
0.036100 0.000113
0.036200 0.000112
0.036300 0.000111
0.036400 0.000110
0.036500 0.000109
0.036600 0.000108
0.036700 0.000107
0.036800 0.000106
0.036900 0.000105
0.037000 0.000104
0.037100 0.000103
0.037200 0.000102
0.037300 0.000101
0.037400 0.000100
0.037500 0.000099
0.037600 0.000098
0.037700 0.000097
0.037800 0.000096
0.037900 0.000095
0.038000 0.000094
0.038100 0.000093
0.038200 0.000092
0.038300 0.000091
0.038400 0.000090
0.038500 0.000089
0.038600 0.000088
0.038700 0.000087
0.038800 0.000086
0.038900 0.000084
0.039000 0.000083
0.039100 0.000082
0.039200 0.000081
0.039300 0.000080
0.039400 0.000079
0.039500 0.000078
0.039600 0.000076
0.039700 0.000075
0.039800 0.000074
0.039900 0.000073
0.040000 0.000072
0.040100 0.000071
0.040200 0.000069
0.040300 0.000068
0.040400 0.000067
0.040500 0.000066
0.040600 0.000065
0.040700 0.000063
0.040800 0.000062
0.040900 0.000061
0.041000 0.000060
0.041100 0.000058
0.041200 0.000057
0.041300 0.000056
0.041400 0.000055
0.041500 0.000053
0.041600 0.000052
0.041700 0.000051
0.041800 0.000050
0.041900 0.000048
0.042000 0.000047
0.042100 0.000046
0.042200 0.000044
0.042300 0.000043
0.042400 0.000042
0.042500 0.000040
0.042600 0.000039
0.042700 0.000038
0.042800 0.000037
0.042900 0.000035
0.043000 0.000034
0.043100 0.000033
0.043200 0.000031
0.043300 0.000030
0.043400 0.000029
0.043500 0.000027
0.043600 0.000026
0.043700 0.000025
0.043800 0.000023
0.043900 0.000022
0.044000 0.000021
0.044100 0.000019
0.044200 0.000018
0.044300 0.000016
0.044400 0.000015
0.044500 0.000014
0.044600 0.000012
0.044700 0.000011
0.044800 0.000010
0.044900 0.000008
0.045000 0.000007
0.045100 0.000006
0.045200 0.000004
0.045300 0.000003
0.045400 0.000001
0.045500 0.000000
0.045600 -0.000001
0.045700 -0.000003
0.045800 -0.000004
0.045900 -0.000005
0.046000 -0.000007
0.046100 -0.000008
0.046200 -0.000010
0.046300 -0.000011
0.046400 -0.000012
0.046500 -0.000014
0.046600 -0.000015
0.046700 -0.000016
0.046800 -0.000018
0.046900 -0.000019
0.047000 -0.000020
0.047100 -0.000022
0.047200 -0.000023
0.047300 -0.000025
0.047400 -0.000026
0.047500 -0.000027
0.047600 -0.000029
0.047700 -0.000030
0.047800 -0.000031
0.047900 -0.000033
0.048000 -0.000034
0.048100 -0.000035
0.048200 -0.000037
0.048300 -0.000038
0.048400 -0.000040
0.048500 -0.000041
0.048600 -0.000042
0.048700 -0.000044
0.048800 -0.000045
0.048900 -0.000046
0.049000 -0.000048
0.049100 -0.000049
0.049200 -0.000050
0.049300 -0.000052
0.049400 -0.000053
0.049500 -0.000054
0.049600 -0.000056
0.049700 -0.000057
0.049800 -0.000058
0.049900 -0.000059
0.050000 -0.000061
0.050100 -0.000062
0.050200 -0.000063
0.050300 -0.000065
0.050400 -0.000066
0.050500 -0.000067
0.050600 -0.000069
0.050700 -0.000070
0.050800 -0.000071
0.050900 -0.000072
0.051000 -0.000074
0.051100 -0.000075
0.051200 -0.000076
0.051300 -0.000077
0.051400 -0.000079
0.051500 -0.000080
0.051600 -0.000081
0.051700 -0.000082
0.051800 -0.000084
0.051900 -0.000085
0.052000 -0.000086
0.052100 -0.000087
0.052200 -0.000088
0.052300 -0.000090
0.052400 -0.000091
0.052500 -0.000092
0.052600 -0.000093
0.052700 -0.000094
0.052800 -0.000096
0.052900 -0.000097
0.053000 -0.000098
0.053100 -0.000099
0.053200 -0.000100
0.053300 -0.000101
0.053400 -0.000102
0.053500 -0.000104
0.053600 -0.000105
0.053700 -0.000106
0.053800 -0.000107
0.053900 -0.000108
0.054000 -0.000109
0.054100 -0.000110
0.054200 -0.000111
0.054300 -0.000112
0.054400 -0.000113
0.054500 -0.000115
0.054600 -0.000116
0.054700 -0.000117
0.054800 -0.000118
0.054900 -0.000119
0.055000 -0.000120
0.055100 -0.000121
0.055200 -0.000122
0.055300 -0.000123
0.055400 -0.000124
0.055500 -0.000125
0.055600 -0.000126
0.055700 -0.000127
0.055800 -0.000128
0.055900 -0.000129
0.056000 -0.000130
0.056100 -0.000130
0.056200 -0.000131
0.056300 -0.000132
0.056400 -0.000133
0.056500 -0.000134
0.056600 -0.000135
0.056700 -0.000136
0.056800 -0.000137
0.056900 -0.000138
0.057000 -0.000138
0.057100 -0.000139
0.057200 -0.000140
0.057300 -0.000141
0.057400 -0.000142
0.057500 -0.000143
0.057600 -0.000143
0.057700 -0.000144
0.057800 -0.000145
0.057900 -0.000146
0.058000 -0.000147
0.058100 -0.000147
0.058200 -0.000148
0.058300 -0.000149
0.058400 -0.000150
0.058500 -0.000150
0.058600 -0.000151
0.058700 -0.000152
0.058800 -0.000152
0.058900 -0.000153
0.059000 -0.000154
0.059100 -0.000154
0.059200 -0.000155
0.059300 -0.000156
0.059400 -0.000156
0.059500 -0.000157
0.059600 -0.000158
0.059700 -0.000158
0.059800 -0.000159
0.059900 -0.000159
0.060000 -0.000160
0.060100 -0.000161
0.060200 -0.000161
0.060300 -0.000162
0.060400 -0.000162
0.060500 -0.000163
0.060600 -0.000163
0.060700 -0.000164
0.060800 -0.000164
0.060900 -0.000165
0.061000 -0.000165
0.061100 -0.000166
0.061200 -0.000166
0.061300 -0.000166
0.061400 -0.000167
0.061500 -0.000167
0.061600 -0.000168
0.061700 -0.000168
0.061800 -0.000168
0.061900 -0.000169
0.062000 -0.000169
0.062100 -0.000170
0.062200 -0.000170
0.062300 -0.000170
0.062400 -0.000171
0.062500 -0.000171
0.062600 -0.000171
0.062700 -0.000171
0.062800 -0.000172
0.062900 -0.000172
0.063000 -0.000172
0.063100 -0.000172
0.063200 -0.000173
0.063300 -0.000173
0.063400 -0.000173
0.063500 -0.000173
0.063600 -0.000174
0.063700 -0.000174
0.063800 -0.000174
0.063900 -0.000174
0.064000 -0.000174
0.064100 -0.000174
0.064200 -0.000174
0.064300 -0.000174
0.064400 -0.000175
0.064500 -0.000175
0.064600 -0.000175
0.064700 -0.000175
0.064800 -0.000175
0.064900 -0.000175
0.065000 -0.000175
0.065100 -0.000175
0.065200 -0.000175
0.065300 -0.000175
0.065400 -0.000175
0.065500 -0.000175
0.065600 -0.000175
0.065700 -0.000175
0.065800 -0.000175
0.065900 -0.000175
0.066000 -0.000174
0.066100 -0.000174
0.066200 -0.000174
0.066300 -0.000174
0.066400 -0.000174
0.066500 -0.000174
0.066600 -0.000174
0.066700 -0.000173
0.066800 -0.000173
0.066900 -0.000173
0.067000 -0.000173
0.067100 -0.000173
0.067200 -0.000172
0.067300 -0.000172
0.067400 -0.000172
0.067500 -0.000172
0.067600 -0.000171
0.067700 -0.000171
0.067800 -0.000171
0.067900 -0.000170
0.068000 -0.000170
0.068100 -0.000170
0.068200 -0.000169
0.068300 -0.000169
0.068400 -0.000169
0.068500 -0.000168
0.068600 -0.000168
0.068700 -0.000168
0.068800 -0.000167
0.068900 -0.000167
0.069000 -0.000166
0.069100 -0.000166
0.069200 -0.000165
0.069300 -0.000165
0.069400 -0.000164
0.069500 -0.000164
0.069600 -0.000163
0.069700 -0.000163
0.069800 -0.000162
0.069900 -0.000162
0.070000 -0.000161
0.070100 -0.000161
0.070200 -0.000160
0.070300 -0.000159
0.070400 -0.000159
0.070500 -0.000158
0.070600 -0.000158
0.070700 -0.000157
0.070800 -0.000156
0.070900 -0.000156
0.071000 -0.000155
0.071100 -0.000154
0.071200 -0.000154
0.071300 -0.000153
0.071400 -0.000152
0.071500 -0.000152
0.071600 -0.000151
0.071700 -0.000150
0.071800 -0.000149
0.071900 -0.000149
0.072000 -0.000148
0.072100 -0.000147
0.072200 -0.000146
0.072300 -0.000145
0.072400 -0.000145
0.072500 -0.000144
0.072600 -0.000143
0.072700 -0.000142
0.072800 -0.000141
0.072900 -0.000140
0.073000 -0.000140
0.073100 -0.000139
0.073200 -0.000138
0.073300 -0.000137
0.073400 -0.000136
0.073500 -0.000135
0.073600 -0.000134
0.073700 -0.000133
0.073800 -0.000132
0.073900 -0.000131
0.074000 -0.000130
0.074100 -0.000129
0.074200 -0.000128
0.074300 -0.000127
0.074400 -0.000126
0.074500 -0.000125
0.074600 -0.000124
0.074700 -0.000123
0.074800 -0.000122
0.074900 -0.000121
0.075000 -0.000120
0.075100 -0.000119
0.075200 -0.000118
0.075300 -0.000117
0.075400 -0.000116
0.075500 -0.000115
0.075600 -0.000114
0.075700 -0.000113
0.075800 -0.000112
0.075900 -0.000110
0.076000 -0.000109
0.076100 -0.000108
0.076200 -0.000107
0.076300 -0.000106
0.076400 -0.000105
0.076500 -0.000104
0.076600 -0.000102
0.076700 -0.000101
0.076800 -0.000100
0.076900 -0.000099
0.077000 -0.000098
0.077100 -0.000097
0.077200 -0.000095
0.077300 -0.000094
0.077400 -0.000093
0.077500 -0.000092
0.077600 -0.000090
0.077700 -0.000089
0.077800 -0.000088
0.077900 -0.000087
0.078000 -0.000085
0.078100 -0.000084
0.078200 -0.000083
0.078300 -0.000082
0.078400 -0.000080
0.078500 -0.000079
0.078600 -0.000078
0.078700 -0.000076
0.078800 -0.000075
0.078900 -0.000074
0.079000 -0.000072
0.079100 -0.000071
0.079200 -0.000070
0.079300 -0.000069
0.079400 -0.000067
0.079500 -0.000066
0.079600 -0.000065
0.079700 -0.000063
0.079800 -0.000062
0.079900 -0.000060
0.080000 -0.000059
0.080100 -0.000058
0.080200 -0.000056
0.080300 -0.000055
0.080400 -0.000054
0.080500 -0.000052
0.080600 -0.000051
0.080700 -0.000050
0.080800 -0.000048
0.080900 -0.000047
0.081000 -0.000045
0.081100 -0.000044
0.081200 -0.000043
0.081300 -0.000041
0.081400 -0.000040
0.081500 -0.000038
0.081600 -0.000037
0.081700 -0.000036
0.081800 -0.000034
0.081900 -0.000033
0.082000 -0.000031
0.082100 -0.000030
0.082200 -0.000029
0.082300 -0.000027
0.082400 -0.000026
0.082500 -0.000024
0.082600 -0.000023
0.082700 -0.000022
0.082800 -0.000020
0.082900 -0.000019
0.083000 -0.000017
0.083100 -0.000016
0.083200 -0.000015
0.083300 -0.000013
0.083400 -0.000012
0.083500 -0.000010
0.083600 -0.000009
0.083700 -0.000007
0.083800 -0.000006
0.083900 -0.000005
0.084000 -0.000003
0.084100 -0.000002
0.084200 -0.000000
0.084300 0.000001
0.084400 0.000002
0.084500 0.000004
0.084600 0.000005
0.084700 0.000007
0.084800 0.000008
0.084900 0.000009
0.085000 0.000011
0.085100 0.000012
0.085200 0.000014
0.085300 0.000015
0.085400 0.000016
0.085500 0.000018
0.085600 0.000019
0.085700 0.000021
0.085800 0.000022
0.085900 0.000023
0.086000 0.000025
0.086100 0.000026
0.086200 0.000027
0.086300 0.000029
0.086400 0.000030
0.086500 0.000031
0.086600 0.000033
0.086700 0.000034
0.086800 0.000035
0.086900 0.000037
0.087000 0.000038
0.087100 0.000039
0.087200 0.000041
0.087300 0.000042
0.087400 0.000043
0.087500 0.000045
0.087600 0.000046
0.087700 0.000047
0.087800 0.000049
0.087900 0.000050
0.088000 0.000051
0.088100 0.000053
0.088200 0.000054
0.088300 0.000055
0.088400 0.000056
0.088500 0.000058
0.088600 0.000059
0.088700 0.000060
0.088800 0.000061
0.088900 0.000063
0.089000 0.000064
0.089100 0.000065
0.089200 0.000066
0.089300 0.000068
0.089400 0.000069
0.089500 0.000070
0.089600 0.000071
0.089700 0.000072
0.089800 0.000074
0.089900 0.000075
0.090000 0.000076
0.090100 0.000077
0.090200 0.000078
0.090300 0.000079
0.090400 0.000081
0.090500 0.000082
0.090600 0.000083
0.090700 0.000084
0.090800 0.000085
0.090900 0.000086
0.091000 0.000087
0.091100 0.000088
0.091200 0.000089
0.091300 0.000091
0.091400 0.000092
0.091500 0.000093
0.091600 0.000094
0.091700 0.000095
0.091800 0.000096
0.091900 0.000097
0.092000 0.000098
0.092100 0.000099
0.092200 0.000100
0.092300 0.000101
0.092400 0.000102
0.092500 0.000103
0.092600 0.000104
0.092700 0.000105
0.092800 0.000106
0.092900 0.000107
0.093000 0.000108
0.093100 0.000109
0.093200 0.000110
0.093300 0.000110
0.093400 0.000111
0.093500 0.000112
0.093600 0.000113
0.093700 0.000114
0.093800 0.000115
0.093900 0.000116
0.094000 0.000117
0.094100 0.000118
0.094200 0.000118
0.094300 0.000119
0.094400 0.000120
0.094500 0.000121
0.094600 0.000122
0.094700 0.000122
0.094800 0.000123
0.094900 0.000124
0.095000 0.000125
0.095100 0.000125
0.095200 0.000126
0.095300 0.000127
0.095400 0.000128
0.095500 0.000128
0.095600 0.000129
0.095700 0.000130
0.095800 0.000130
0.095900 0.000131
0.096000 0.000132
0.096100 0.000132
0.096200 0.000133
0.096300 0.000134
0.096400 0.000134
0.096500 0.000135
0.096600 0.000136
0.096700 0.000136
0.096800 0.000137
0.096900 0.000137
0.097000 0.000138
0.097100 0.000138
0.097200 0.000139
0.097300 0.000140
0.097400 0.000140
0.097500 0.000141
0.097600 0.000141
0.097700 0.000142
0.097800 0.000142
0.097900 0.000143
0.098000 0.000143
0.098100 0.000143
0.098200 0.000144
0.098300 0.000144
0.098400 0.000145
0.098500 0.000145
0.098600 0.000146
0.098700 0.000146
0.098800 0.000146
0.098900 0.000147
0.099000 0.000147
0.099100 0.000147
0.099200 0.000148
0.099300 0.000148
0.099400 0.000148
0.099500 0.000149
0.099600 0.000149
0.099700 0.000149
0.099800 0.000150
0.099900 0.000150
0.100000 0.000150
0.100100 0.000150
0.100200 0.000150
0.100300 0.000151
0.100400 0.000151
0.100500 0.000151
0.100600 0.000151
0.100700 0.000151
0.100800 0.000152
0.100900 0.000152
0.101000 0.000152
0.101100 0.000152
0.101200 0.000152
0.101300 0.000152
0.101400 0.000152
0.101500 0.000153
0.101600 0.000153
0.101700 0.000153
0.101800 0.000153
0.101900 0.000153
0.102000 0.000153
0.102100 0.000153
0.102200 0.000153
0.102300 0.000153
0.102400 0.000153
0.102500 0.000153
0.102600 0.000153
0.102700 0.000153
0.102800 0.000153
0.102900 0.000153
0.103000 0.000153
0.103100 0.000153
0.103200 0.000152
0.103300 0.000152
0.103400 0.000152
0.103500 0.000152
0.103600 0.000152
0.103700 0.000152
0.103800 0.000152
0.103900 0.000152
0.104000 0.000151
0.104100 0.000151
0.104200 0.000151
0.104300 0.000151
0.104400 0.000151
0.104500 0.000150
0.104600 0.000150
0.104700 0.000150
0.104800 0.000150
0.104900 0.000149
0.105000 0.000149
0.105100 0.000149
0.105200 0.000148
0.105300 0.000148
0.105400 0.000148
0.105500 0.000147
0.105600 0.000147
0.105700 0.000147
0.105800 0.000146
0.105900 0.000146
0.106000 0.000146
0.106100 0.000145
0.106200 0.000145
0.106300 0.000144
0.106400 0.000144
0.106500 0.000143
0.106600 0.000143
0.106700 0.000143
0.106800 0.000142
0.106900 0.000142
0.107000 0.000141
0.107100 0.000141
0.107200 0.000140
0.107300 0.000140
0.107400 0.000139
0.107500 0.000139
0.107600 0.000138
0.107700 0.000137
0.107800 0.000137
0.107900 0.000136
0.108000 0.000136
0.108100 0.000135
0.108200 0.000134
0.108300 0.000134
0.108400 0.000133
0.108500 0.000133
0.108600 0.000132
0.108700 0.000131
0.108800 0.000131
0.108900 0.000130
0.109000 0.000129
0.109100 0.000128
0.109200 0.000128
0.109300 0.000127
0.109400 0.000126
0.109500 0.000126
0.109600 0.000125
0.109700 0.000124
0.109800 0.000123
0.109900 0.000123
0.110000 0.000122
0.110100 0.000121
0.110200 0.000120
0.110300 0.000119
0.110400 0.000118
0.110500 0.000118
0.110600 0.000117
0.110700 0.000116
0.110800 0.000115
0.110900 0.000114
0.111000 0.000113
0.111100 0.000112
0.111200 0.000112
0.111300 0.000111
0.111400 0.000110
0.111500 0.000109
0.111600 0.000108
0.111700 0.000107
0.111800 0.000106
0.111900 0.000105
0.112000 0.000104
0.112100 0.000103
0.112200 0.000102
0.112300 0.000101
0.112400 0.000100
0.112500 0.000099
0.112600 0.000098
0.112700 0.000097
0.112800 0.000096
0.112900 0.000095
0.113000 0.000094
0.113100 0.000093
0.113200 0.000092
0.113300 0.000091
0.113400 0.000090
0.113500 0.000089
0.113600 0.000088
0.113700 0.000087
0.113800 0.000085
0.113900 0.000084
0.114000 0.000083
0.114100 0.000082
0.114200 0.000081
0.114300 0.000080
0.114400 0.000079
0.114500 0.000078
0.114600 0.000076
0.114700 0.000075
0.114800 0.000074
0.114900 0.000073
0.115000 0.000072
0.115100 0.000071
0.115200 0.000069
0.115300 0.000068
0.115400 0.000067
0.115500 0.000066
0.115600 0.000065
0.115700 0.000063
0.115800 0.000062
0.115900 0.000061
0.116000 0.000060
0.116100 0.000059
0.116200 0.000057
0.116300 0.000056
0.116400 0.000055
0.116500 0.000054
0.116600 0.000052
0.116700 0.000051
0.116800 0.000050
0.116900 0.000048
0.117000 0.000047
0.117100 0.000046
0.117200 0.000045
0.117300 0.000043
0.117400 0.000042
0.117500 0.000041
0.117600 0.000039
0.117700 0.000038
0.117800 0.000037
0.117900 0.000036
0.118000 0.000034
0.118100 0.000033
0.118200 0.000032
0.118300 0.000030
0.118400 0.000029
0.118500 0.000028
0.118600 0.000026
0.118700 0.000025
0.118800 0.000024
0.118900 0.000022
0.119000 0.000021
0.119100 0.000020
0.119200 0.000018
0.119300 0.000017
0.119400 0.000016
0.119500 0.000014
0.119600 0.000013
0.119700 0.000011
0.119800 0.000010
0.119900 0.000009
0.120000 0.000007
0.120100 0.000006
0.120200 0.000005
0.120300 0.000003
0.120400 0.000002
0.120500 0.000001
0.120600 -0.000001
0.120700 -0.000002
0.120800 -0.000004
0.120900 -0.000005
0.121000 -0.000006
0.121100 -0.000008
0.121200 -0.000009
0.121300 -0.000010
0.121400 -0.000012
0.121500 -0.000013
0.121600 -0.000015
0.121700 -0.000016
0.121800 -0.000017
0.121900 -0.000019
0.122000 -0.000020
0.122100 -0.000021
0.122200 -0.000023
0.122300 -0.000024
0.122400 -0.000025
0.122500 -0.000027
0.122600 -0.000028
0.122700 -0.000030
0.122800 -0.000031
0.122900 -0.000032
0.123000 -0.000034
0.123100 -0.000035
0.123200 -0.000036
0.123300 -0.000038
0.123400 -0.000039
0.123500 -0.000040
0.123600 -0.000042
0.123700 -0.000043
0.123800 -0.000044
0.123900 -0.000046
0.124000 -0.000047
0.124100 -0.000048
0.124200 -0.000050
0.124300 -0.000051
0.124400 -0.000052
0.124500 -0.000054
0.124600 -0.000055
0.124700 -0.000056
0.124800 -0.000058
0.124900 -0.000059
0.125000 -0.000060
0.125100 -0.000062
0.125200 -0.000063
0.125300 -0.000064
0.125400 -0.000065
0.125500 -0.000067
0.125600 -0.000068
0.125700 -0.000069
0.125800 -0.000071
0.125900 -0.000072
0.126000 -0.000073
0.126100 -0.000074
0.126200 -0.000076
0.126300 -0.000077
0.126400 -0.000078
0.126500 -0.000079
0.126600 -0.000081
0.126700 -0.000082
0.126800 -0.000083
0.126900 -0.000084
0.127000 -0.000085
0.127100 -0.000087
0.127200 -0.000088
0.127300 -0.000089
0.127400 -0.000090
0.127500 -0.000091
0.127600 -0.000093
0.127700 -0.000094
0.127800 -0.000095
0.127900 -0.000096
0.128000 -0.000097
0.128100 -0.000098
0.128200 -0.000100
0.128300 -0.000101
0.128400 -0.000102
0.128500 -0.000103
0.128600 -0.000104
0.128700 -0.000105
0.128800 -0.000106
0.128900 -0.000107
0.129000 -0.000109
0.129100 -0.000110
0.129200 -0.000111
0.129300 -0.000112
0.129400 -0.000113
0.129500 -0.000114
0.129600 -0.000115
0.129700 -0.000116
0.129800 -0.000117
0.129900 -0.000118
0.130000 -0.000119
0.130100 -0.000120
0.130200 -0.000121
0.130300 -0.000122
0.130400 -0.000123
0.130500 -0.000124
0.130600 -0.000125
0.130700 -0.000126
0.130800 -0.000127
0.130900 -0.000128
0.131000 -0.000129
0.131100 -0.000130
0.131200 -0.000131
0.131300 -0.000132
0.131400 -0.000133
0.131500 -0.000134
0.131600 -0.000134
0.131700 -0.000135
0.131800 -0.000136
0.131900 -0.000137
0.132000 -0.000138
0.132100 -0.000139
0.132200 -0.000140
0.132300 -0.000140
0.132400 -0.000141
0.132500 -0.000142
0.132600 -0.000143
0.132700 -0.000144
0.132800 -0.000144
0.132900 -0.000145
0.133000 -0.000146
0.133100 -0.000147
0.133200 -0.000148
0.133300 -0.000148
0.133400 -0.000149
0.133500 -0.000150
0.133600 -0.000150
0.133700 -0.000151
0.133800 -0.000152
0.133900 -0.000153
0.134000 -0.000153
0.134100 -0.000154
0.134200 -0.000155
0.134300 -0.000155
0.134400 -0.000156
0.134500 -0.000156
0.134600 -0.000157
0.134700 -0.000158
0.134800 -0.000158
0.134900 -0.000159
0.135000 -0.000159
0.135100 -0.000160
0.135200 -0.000161
0.135300 -0.000161
0.135400 -0.000162
0.135500 -0.000162
0.135600 -0.000163
0.135700 -0.000163
0.135800 -0.000164
0.135900 -0.000164
0.136000 -0.000165
0.136100 -0.000165
0.136200 -0.000166
0.136300 -0.000166
0.136400 -0.000166
0.136500 -0.000167
0.136600 -0.000167
0.136700 -0.000168
0.136800 -0.000168
0.136900 -0.000168
0.137000 -0.000169
0.137100 -0.000169
0.137200 -0.000169
0.137300 -0.000170
0.137400 -0.000170
0.137500 -0.000170
0.137600 -0.000171
0.137700 -0.000171
0.137800 -0.000171
0.137900 -0.000172
0.138000 -0.000172
0.138100 -0.000172
0.138200 -0.000172
0.138300 -0.000173
0.138400 -0.000173
0.138500 -0.000173
0.138600 -0.000173
0.138700 -0.000173
0.138800 -0.000174
0.138900 -0.000174
0.139000 -0.000174
0.139100 -0.000174
0.139200 -0.000174
0.139300 -0.000174
0.139400 -0.000174
0.139500 -0.000174
0.139600 -0.000174
0.139700 -0.000174
0.139800 -0.000175
0.139900 -0.000175
0.140000 -0.000175
0.140100 -0.000175
0.140200 -0.000175
0.140300 -0.000175
0.140400 -0.000175
0.140500 -0.000175
0.140600 -0.000175
0.140700 -0.000175
0.140800 -0.000174
0.140900 -0.000174
0.141000 -0.000174
0.141100 -0.000174
0.141200 -0.000174
0.141300 -0.000174
0.141400 -0.000174
0.141500 -0.000174
0.141600 -0.000174
0.141700 -0.000173
0.141800 -0.000173
0.141900 -0.000173
0.142000 -0.000173
0.142100 -0.000173
0.142200 -0.000172
0.142300 -0.000172
0.142400 -0.000172
0.142500 -0.000172
0.142600 -0.000171
0.142700 -0.000171
0.142800 -0.000171
0.142900 -0.000171
0.143000 -0.000170
0.143100 -0.000170
0.143200 -0.000170
0.143300 -0.000169
0.143400 -0.000169
0.143500 -0.000168
0.143600 -0.000168
0.143700 -0.000168
0.143800 -0.000167
0.143900 -0.000167
0.144000 -0.000166
0.144100 -0.000166
0.144200 -0.000166
0.144300 -0.000165
0.144400 -0.000165
0.144500 -0.000164
0.144600 -0.000164
0.144700 -0.000163
0.144800 -0.000163
0.144900 -0.000162
0.145000 -0.000162
0.145100 -0.000161
0.145200 -0.000160
0.145300 -0.000160
0.145400 -0.000159
0.145500 -0.000159
0.145600 -0.000158
0.145700 -0.000158
0.145800 -0.000157
0.145900 -0.000156
0.146000 -0.000156
0.146100 -0.000155
0.146200 -0.000154
0.146300 -0.000154
0.146400 -0.000153
0.146500 -0.000152
0.146600 -0.000151
0.146700 -0.000151
0.146800 -0.000150
0.146900 -0.000149
0.147000 -0.000149
0.147100 -0.000148
0.147200 -0.000147
0.147300 -0.000146
0.147400 -0.000145
0.147500 -0.000145
0.147600 -0.000144
0.147700 -0.000143
0.147800 -0.000142
0.147900 -0.000141
0.148000 -0.000140
0.148100 -0.000140
0.148200 -0.000139
0.148300 -0.000138
0.148400 -0.000137
0.148500 -0.000136
0.148600 -0.000135
0.148700 -0.000134
0.148800 -0.000133
0.148900 -0.000132
0.149000 -0.000131
0.149100 -0.000131
0.149200 -0.000130
0.149300 -0.000129
0.149400 -0.000128
0.149500 -0.000127
0.149600 -0.000126
0.149700 -0.000125
0.149800 -0.000124
0.149900 -0.000123
0.150000 -0.000122
0.150100 -0.000120
0.150200 -0.000119
0.150300 -0.000118
0.150400 -0.000117
0.150500 -0.000116
0.150600 -0.000115
0.150700 -0.000114
0.150800 -0.000113
0.150900 -0.000112
0.151000 -0.000111
0.151100 -0.000110
0.151200 -0.000108
0.151300 -0.000107
0.151400 -0.000106
0.151500 -0.000105
0.151600 -0.000104
0.151700 -0.000103
0.151800 -0.000102
0.151900 -0.000100
0.152000 -0.000099
0.152100 -0.000098
0.152200 -0.000097
0.152300 -0.000096
0.152400 -0.000094
0.152500 -0.000093
0.152600 -0.000092
0.152700 -0.000091
0.152800 -0.000090
0.152900 -0.000088
0.153000 -0.000087
0.153100 -0.000086
0.153200 -0.000085
0.153300 -0.000083
0.153400 -0.000082
0.153500 -0.000081
0.153600 -0.000079
0.153700 -0.000078
0.153800 -0.000077
0.153900 -0.000076
0.154000 -0.000074
0.154100 -0.000073
0.154200 -0.000072
0.154300 -0.000070
0.154400 -0.000069
0.154500 -0.000068
0.154600 -0.000066
0.154700 -0.000065
0.154800 -0.000064
0.154900 -0.000062
0.155000 -0.000061
0.155100 -0.000060
0.155200 -0.000058
0.155300 -0.000057
0.155400 -0.000056
0.155500 -0.000054
0.155600 -0.000053
0.155700 -0.000051
0.155800 -0.000050
0.155900 -0.000049
0.156000 -0.000047
0.156100 -0.000046
0.156200 -0.000045
0.156300 -0.000043
0.156400 -0.000042
0.156500 -0.000040
0.156600 -0.000039
0.156700 -0.000038
0.156800 -0.000036
0.156900 -0.000035
0.157000 -0.000033
0.157100 -0.000032
0.157200 -0.000031
0.157300 -0.000029
0.157400 -0.000028
0.157500 -0.000026
0.157600 -0.000025
0.157700 -0.000024
0.157800 -0.000022
0.157900 -0.000021
0.158000 -0.000019
0.158100 -0.000018
0.158200 -0.000017
0.158300 -0.000015
0.158400 -0.000014
0.158500 -0.000012
0.158600 -0.000011
0.158700 -0.000010
0.158800 -0.000008
0.158900 -0.000007
0.159000 -0.000005
0.159100 -0.000004
0.159200 -0.000003
0.159300 -0.000001
0.159400 0.000000
0.159500 0.000002
0.159600 0.000003
0.159700 0.000004
0.159800 0.000006
0.159900 0.000007
0.160000 0.000009
0.160100 0.000010
0.160200 0.000011
0.160300 0.000013
0.160400 0.000014
0.160500 0.000016
0.160600 0.000017
0.160700 0.000018
0.160800 0.000020
0.160900 0.000021
0.161000 0.000022
0.161100 0.000024
0.161200 0.000025
0.161300 0.000027
0.161400 0.000028
0.161500 0.000029
0.161600 0.000031
0.161700 0.000032
0.161800 0.000033
0.161900 0.000035
0.162000 0.000036
0.162100 0.000037
0.162200 0.000039
0.162300 0.000040
0.162400 0.000041
0.162500 0.000043
0.162600 0.000044
0.162700 0.000045
0.162800 0.000047
0.162900 0.000048
0.163000 0.000049
0.163100 0.000050
0.163200 0.000052
0.163300 0.000053
0.163400 0.000054
0.163500 0.000055
0.163600 0.000057
0.163700 0.000058
0.163800 0.000059
0.163900 0.000061
0.164000 0.000062
0.164100 0.000063
0.164200 0.000064
0.164300 0.000065
0.164400 0.000067
0.164500 0.000068
0.164600 0.000069
0.164700 0.000070
0.164800 0.000071
0.164900 0.000073
0.165000 0.000074
0.165100 0.000075
0.165200 0.000076
0.165300 0.000077
0.165400 0.000079
0.165500 0.000080
0.165600 0.000081
0.165700 0.000082
0.165800 0.000083
0.165900 0.000084
0.166000 0.000085
0.166100 0.000086
0.166200 0.000088
0.166300 0.000089
0.166400 0.000090
0.166500 0.000091
0.166600 0.000092
0.166700 0.000093
0.166800 0.000094
0.166900 0.000095
0.167000 0.000096
0.167100 0.000097
0.167200 0.000098
0.167300 0.000099
0.167400 0.000100
0.167500 0.000101
0.167600 0.000102
0.167700 0.000103
0.167800 0.000104
0.167900 0.000105
0.168000 0.000106
0.168100 0.000107
0.168200 0.000108
0.168300 0.000109
0.168400 0.000110
0.168500 0.000111
0.168600 0.000112
0.168700 0.000113
0.168800 0.000113
0.168900 0.000114
0.169000 0.000115
0.169100 0.000116
0.169200 0.000117
0.169300 0.000118
0.169400 0.000119
0.169500 0.000119
0.169600 0.000120
0.169700 0.000121
0.169800 0.000122
0.169900 0.000123
0.170000 0.000124
0.170100 0.000124
0.170200 0.000125
0.170300 0.000126
0.170400 0.000127
0.170500 0.000127
0.170600 0.000128
0.170700 0.000129
0.170800 0.000129
0.170900 0.000130
0.171000 0.000131
0.171100 0.000132
0.171200 0.000132
0.171300 0.000133
0.171400 0.000134
0.171500 0.000134
0.171600 0.000135
0.171700 0.000135
0.171800 0.000136
0.171900 0.000137
0.172000 0.000137
0.172100 0.000138
0.172200 0.000138
0.172300 0.000139
0.172400 0.000140
0.172500 0.000140
0.172600 0.000141
0.172700 0.000141
0.172800 0.000142
0.172900 0.000142
0.173000 0.000143
0.173100 0.000143
0.173200 0.000144
0.173300 0.000144
0.173400 0.000145
0.173500 0.000145
0.173600 0.000145
0.173700 0.000146
0.173800 0.000146
0.173900 0.000147
0.174000 0.000147
0.174100 0.000147
0.174200 0.000148
0.174300 0.000148
0.174400 0.000149
0.174500 0.000149
0.174600 0.000149
0.174700 0.000150
0.174800 0.000150
0.174900 0.000150
0.175000 0.000150
0.175100 0.000151
0.175200 0.000151
0.175300 0.000151
0.175400 0.000152
0.175500 0.000152
0.175600 0.000152
0.175700 0.000152
0.175800 0.000152
0.175900 0.000153
0.176000 0.000153
0.176100 0.000153
0.176200 0.000153
0.176300 0.000153
0.176400 0.000153
0.176500 0.000154
0.176600 0.000154
0.176700 0.000154
0.176800 0.000154
0.176900 0.000154
0.177000 0.000154
0.177100 0.000154
0.177200 0.000154
0.177300 0.000154
0.177400 0.000154
0.177500 0.000154
0.177600 0.000154
0.177700 0.000154
0.177800 0.000154
0.177900 0.000154
0.178000 0.000154
0.178100 0.000154
0.178200 0.000154
0.178300 0.000154
0.178400 0.000154
0.178500 0.000154
0.178600 0.000154
0.178700 0.000154
0.178800 0.000154
0.178900 0.000154
0.179000 0.000153
0.179100 0.000153
0.179200 0.000153
0.179300 0.000153
0.179400 0.000153
0.179500 0.000153
0.179600 0.000152
0.179700 0.000152
0.179800 0.000152
0.179900 0.000152
0.180000 0.000151
0.180100 0.000151
0.180200 0.000151
0.180300 0.000151
0.180400 0.000150
0.180500 0.000150
0.180600 0.000150
0.180700 0.000149
0.180800 0.000149
0.180900 0.000149
0.181000 0.000148
0.181100 0.000148
0.181200 0.000148
0.181300 0.000147
0.181400 0.000147
0.181500 0.000147
0.181600 0.000146
0.181700 0.000146
0.181800 0.000145
0.181900 0.000145
0.182000 0.000144
0.182100 0.000144
0.182200 0.000143
0.182300 0.000143
0.182400 0.000142
0.182500 0.000142
0.182600 0.000141
0.182700 0.000141
0.182800 0.000140
0.182900 0.000140
0.183000 0.000139
0.183100 0.000139
0.183200 0.000138
0.183300 0.000138
0.183400 0.000137
0.183500 0.000136
0.183600 0.000136
0.183700 0.000135
0.183800 0.000135
0.183900 0.000134
0.184000 0.000133
0.184100 0.000133
0.184200 0.000132
0.184300 0.000131
0.184400 0.000131
0.184500 0.000130
0.184600 0.000129
0.184700 0.000128
0.184800 0.000128
0.184900 0.000127
0.185000 0.000126
0.185100 0.000125
0.185200 0.000125
0.185300 0.000124
0.185400 0.000123
0.185500 0.000122
0.185600 0.000121
0.185700 0.000121
0.185800 0.000120
0.185900 0.000119
0.186000 0.000118
0.186100 0.000117
0.186200 0.000116
0.186300 0.000116
0.186400 0.000115
0.186500 0.000114
0.186600 0.000113
0.186700 0.000112
0.186800 0.000111
0.186900 0.000110
0.187000 0.000109
0.187100 0.000108
0.187200 0.000107
0.187300 0.000106
0.187400 0.000106
0.187500 0.000105
0.187600 0.000104
0.187700 0.000103
0.187800 0.000102
0.187900 0.000101
0.188000 0.000100
0.188100 0.000099
0.188200 0.000098
0.188300 0.000097
0.188400 0.000096
0.188500 0.000094
0.188600 0.000093
0.188700 0.000092
0.188800 0.000091
0.188900 0.000090
0.189000 0.000089
0.189100 0.000088
0.189200 0.000087
0.189300 0.000086
0.189400 0.000085
0.189500 0.000084
0.189600 0.000083
0.189700 0.000081
0.189800 0.000080
0.189900 0.000079
0.190000 0.000078
0.190100 0.000077
0.190200 0.000076
0.190300 0.000075
0.190400 0.000073
0.190500 0.000072
0.190600 0.000071
0.190700 0.000070
0.190800 0.000069
0.190900 0.000067
0.191000 0.000066
0.191100 0.000065
0.191200 0.000064
0.191300 0.000063
0.191400 0.000061
0.191500 0.000060
0.191600 0.000059
0.191700 0.000058
0.191800 0.000056
0.191900 0.000055
0.192000 0.000054
0.192100 0.000053
0.192200 0.000051
0.192300 0.000050
0.192400 0.000049
0.192500 0.000048
0.192600 0.000046
0.192700 0.000045
0.192800 0.000044
0.192900 0.000042
0.193000 0.000041
0.193100 0.000040
0.193200 0.000038
0.193300 0.000037
0.193400 0.000036
0.193500 0.000035
0.193600 0.000033
0.193700 0.000032
0.193800 0.000031
0.193900 0.000029
0.194000 0.000028
0.194100 0.000027
0.194200 0.000025
0.194300 0.000024
0.194400 0.000023
0.194500 0.000021
0.194600 0.000020
0.194700 0.000019
0.194800 0.000017
0.194900 0.000016
0.195000 0.000014
0.195100 0.000013
0.195200 0.000012
0.195300 0.000010
0.195400 0.000009
0.195500 0.000008
0.195600 0.000006
0.195700 0.000005
0.195800 0.000004
0.195900 0.000002
0.196000 0.000001
0.196100 -0.000000
0.196200 -0.000002
0.196300 -0.000003
0.196400 -0.000005
0.196500 -0.000006
0.196600 -0.000007
0.196700 -0.000009
0.196800 -0.000010
0.196900 -0.000011
0.197000 -0.000013
0.197100 -0.000014
0.197200 -0.000016
0.197300 -0.000017
0.197400 -0.000018
0.197500 -0.000020
0.197600 -0.000021
0.197700 -0.000022
0.197800 -0.000024
0.197900 -0.000025
0.198000 -0.000026
0.198100 -0.000028
0.198200 -0.000029
0.198300 -0.000031
0.198400 -0.000032
0.198500 -0.000033
0.198600 -0.000035
0.198700 -0.000036
0.198800 -0.000037
0.198900 -0.000039
0.199000 -0.000040
0.199100 -0.000041
0.199200 -0.000043
0.199300 -0.000044
0.199400 -0.000045
0.199500 -0.000047
0.199600 -0.000048
0.199700 -0.000049
0.199800 -0.000051
0.199900 -0.000052
0.200000 -0.000053


==> figs/time_histxi_BP50_p033.dat <==
0.000100 -0.000076
0.000200 -0.000077
0.000300 -0.000078
0.000400 -0.000079
0.000500 -0.000080
0.000600 -0.000081
0.000700 -0.000082
0.000800 -0.000083
0.000900 -0.000084
0.001000 -0.000085
0.001100 -0.000086
0.001200 -0.000087
0.001300 -0.000088
0.001400 -0.000089
0.001500 -0.000090
0.001600 -0.000091
0.001700 -0.000092
0.001800 -0.000093
0.001900 -0.000094
0.002000 -0.000095
0.002100 -0.000096
0.002200 -0.000097
0.002300 -0.000098
0.002400 -0.000099
0.002500 -0.000100
0.002600 -0.000101
0.002700 -0.000102
0.002800 -0.000102
0.002900 -0.000103
0.003000 -0.000104
0.003100 -0.000105
0.003200 -0.000106
0.003300 -0.000107
0.003400 -0.000108
0.003500 -0.000109
0.003600 -0.000110
0.003700 -0.000111
0.003800 -0.000112
0.003900 -0.000113
0.004000 -0.000114
0.004100 -0.000114
0.004200 -0.000115
0.004300 -0.000116
0.004400 -0.000117
0.004500 -0.000118
0.004600 -0.000119
0.004700 -0.000120
0.004800 -0.000121
0.004900 -0.000121
0.005000 -0.000122
0.005100 -0.000123
0.005200 -0.000124
0.005300 -0.000125
0.005400 -0.000126
0.005500 -0.000126
0.005600 -0.000127
0.005700 -0.000128
0.005800 -0.000129
0.005900 -0.000129
0.006000 -0.000130
0.006100 -0.000131
0.006200 -0.000132
0.006300 -0.000132
0.006400 -0.000133
0.006500 -0.000134
0.006600 -0.000134
0.006700 -0.000135
0.006800 -0.000136
0.006900 -0.000136
0.007000 -0.000137
0.007100 -0.000137
0.007200 -0.000138
0.007300 -0.000138
0.007400 -0.000139
0.007500 -0.000140
0.007600 -0.000140
0.007700 -0.000141
0.007800 -0.000141
0.007900 -0.000142
0.008000 -0.000142
0.008100 -0.000142
0.008200 -0.000143
0.008300 -0.000143
0.008400 -0.000144
0.008500 -0.000144
0.008600 -0.000144
0.008700 -0.000145
0.008800 -0.000145
0.008900 -0.000145
0.009000 -0.000146
0.009100 -0.000146
0.009200 -0.000146
0.009300 -0.000147
0.009400 -0.000147
0.009500 -0.000147
0.009600 -0.000147
0.009700 -0.000147
0.009800 -0.000148
0.009900 -0.000148
0.010000 -0.000148
0.010100 -0.000148
0.010200 -0.000148
0.010300 -0.000148
0.010400 -0.000148
0.010500 -0.000148
0.010600 -0.000148
0.010700 -0.000148
0.010800 -0.000148
0.010900 -0.000148
0.011000 -0.000148
0.011100 -0.000148
0.011200 -0.000148
0.011300 -0.000148
0.011400 -0.000148
0.011500 -0.000148
0.011600 -0.000148
0.011700 -0.000148
0.011800 -0.000147
0.011900 -0.000147
0.012000 -0.000147
0.012100 -0.000147
0.012200 -0.000147
0.012300 -0.000146
0.012400 -0.000146
0.012500 -0.000146
0.012600 -0.000146
0.012700 -0.000145
0.012800 -0.000145
0.012900 -0.000145
0.013000 -0.000144
0.013100 -0.000144
0.013200 -0.000143
0.013300 -0.000143
0.013400 -0.000143
0.013500 -0.000142
0.013600 -0.000142
0.013700 -0.000141
0.013800 -0.000141
0.013900 -0.000140
0.014000 -0.000140
0.014100 -0.000139
0.014200 -0.000139
0.014300 -0.000138
0.014400 -0.000138
0.014500 -0.000137
0.014600 -0.000137
0.014700 -0.000136
0.014800 -0.000135
0.014900 -0.000135
0.015000 -0.000134
0.015100 -0.000134
0.015200 -0.000133
0.015300 -0.000132
0.015400 -0.000132
0.015500 -0.000131
0.015600 -0.000130
0.015700 -0.000130
0.015800 -0.000129
0.015900 -0.000128
0.016000 -0.000128
0.016100 -0.000127
0.016200 -0.000126
0.016300 -0.000125
0.016400 -0.000125
0.016500 -0.000124
0.016600 -0.000123
0.016700 -0.000123
0.016800 -0.000122
0.016900 -0.000121
0.017000 -0.000120
0.017100 -0.000120
0.017200 -0.000119
0.017300 -0.000118
0.017400 -0.000117
0.017500 -0.000117
0.017600 -0.000116
0.017700 -0.000115
0.017800 -0.000114
0.017900 -0.000113
0.018000 -0.000113
0.018100 -0.000112
0.018200 -0.000111
0.018300 -0.000110
0.018400 -0.000109
0.018500 -0.000109
0.018600 -0.000108
0.018700 -0.000107
0.018800 -0.000106
0.018900 -0.000105
0.019000 -0.000105
0.019100 -0.000104
0.019200 -0.000103
0.019300 -0.000102
0.019400 -0.000101
0.019500 -0.000100
0.019600 -0.000100
0.019700 -0.000099
0.019800 -0.000098
0.019900 -0.000097
0.020000 -0.000096
0.020100 -0.000096
0.020200 -0.000095
0.020300 -0.000094
0.020400 -0.000093
0.020500 -0.000092
0.020600 -0.000091
0.020700 -0.000091
0.020800 -0.000090
0.020900 -0.000089
0.021000 -0.000088
0.021100 -0.000087
0.021200 -0.000086
0.021300 -0.000086
0.021400 -0.000085
0.021500 -0.000084
0.021600 -0.000083
0.021700 -0.000082
0.021800 -0.000081
0.021900 -0.000080
0.022000 -0.000079
0.022100 -0.000079
0.022200 -0.000078
0.022300 -0.000077
0.022400 -0.000076
0.022500 -0.000075
0.022600 -0.000074
0.022700 -0.000073
0.022800 -0.000072
0.022900 -0.000071
0.023000 -0.000070
0.023100 -0.000070
0.023200 -0.000069
0.023300 -0.000068
0.023400 -0.000067
0.023500 -0.000066
0.023600 -0.000065
0.023700 -0.000064
0.023800 -0.000063
0.023900 -0.000062
0.024000 -0.000061
0.024100 -0.000060
0.024200 -0.000059
0.024300 -0.000058
0.024400 -0.000057
0.024500 -0.000056
0.024600 -0.000055
0.024700 -0.000054
0.024800 -0.000053
0.024900 -0.000052
0.025000 -0.000051
0.025100 -0.000050
0.025200 -0.000049
0.025300 -0.000048
0.025400 -0.000047
0.025500 -0.000046
0.025600 -0.000045
0.025700 -0.000044
0.025800 -0.000043
0.025900 -0.000042
0.026000 -0.000041
0.026100 -0.000040
0.026200 -0.000039
0.026300 -0.000038
0.026400 -0.000037
0.026500 -0.000036
0.026600 -0.000035
0.026700 -0.000034
0.026800 -0.000033
0.026900 -0.000031
0.027000 -0.000030
0.027100 -0.000029
0.027200 -0.000028
0.027300 -0.000027
0.027400 -0.000026
0.027500 -0.000025
0.027600 -0.000024
0.027700 -0.000022
0.027800 -0.000021
0.027900 -0.000020
0.028000 -0.000019
0.028100 -0.000018
0.028200 -0.000017
0.028300 -0.000015
0.028400 -0.000014
0.028500 -0.000013
0.028600 -0.000012
0.028700 -0.000011
0.028800 -0.000009
0.028900 -0.000008
0.029000 -0.000007
0.029100 -0.000006
0.029200 -0.000005
0.029300 -0.000003
0.029400 -0.000002
0.029500 -0.000001
0.029600 0.000000
0.029700 0.000002
0.029800 0.000003
0.029900 0.000004
0.030000 0.000005
0.030100 0.000006
0.030200 0.000008
0.030300 0.000009
0.030400 0.000010
0.030500 0.000011
0.030600 0.000013
0.030700 0.000014
0.030800 0.000015
0.030900 0.000016
0.031000 0.000018
0.031100 0.000019
0.031200 0.000020
0.031300 0.000021
0.031400 0.000022
0.031500 0.000024
0.031600 0.000025
0.031700 0.000026
0.031800 0.000027
0.031900 0.000028
0.032000 0.000030
0.032100 0.000031
0.032200 0.000032
0.032300 0.000033
0.032400 0.000034
0.032500 0.000035
0.032600 0.000036
0.032700 0.000038
0.032800 0.000039
0.032900 0.000040
0.033000 0.000041
0.033100 0.000042
0.033200 0.000043
0.033300 0.000044
0.033400 0.000045
0.033500 0.000046
0.033600 0.000048
0.033700 0.000049
0.033800 0.000050
0.033900 0.000051
0.034000 0.000052
0.034100 0.000053
0.034200 0.000054
0.034300 0.000055
0.034400 0.000056
0.034500 0.000057
0.034600 0.000058
0.034700 0.000059
0.034800 0.000060
0.034900 0.000061
0.035000 0.000062
0.035100 0.000063
0.035200 0.000064
0.035300 0.000065
0.035400 0.000066
0.035500 0.000067
0.035600 0.000068
0.035700 0.000069
0.035800 0.000070
0.035900 0.000071
0.036000 0.000072
0.036100 0.000073
0.036200 0.000074
0.036300 0.000075
0.036400 0.000076
0.036500 0.000077
0.036600 0.000077
0.036700 0.000078
0.036800 0.000079
0.036900 0.000080
0.037000 0.000081
0.037100 0.000082
0.037200 0.000083
0.037300 0.000084
0.037400 0.000085
0.037500 0.000085
0.037600 0.000086
0.037700 0.000087
0.037800 0.000088
0.037900 0.000089
0.038000 0.000090
0.038100 0.000091
0.038200 0.000091
0.038300 0.000092
0.038400 0.000093
0.038500 0.000094
0.038600 0.000095
0.038700 0.000095
0.038800 0.000096
0.038900 0.000097
0.039000 0.000098
0.039100 0.000098
0.039200 0.000099
0.039300 0.000100
0.039400 0.000101
0.039500 0.000102
0.039600 0.000102
0.039700 0.000103
0.039800 0.000104
0.039900 0.000104
0.040000 0.000105
0.040100 0.000106
0.040200 0.000107
0.040300 0.000107
0.040400 0.000108
0.040500 0.000109
0.040600 0.000109
0.040700 0.000110
0.040800 0.000111
0.040900 0.000111
0.041000 0.000112
0.041100 0.000113
0.041200 0.000113
0.041300 0.000114
0.041400 0.000115
0.041500 0.000115
0.041600 0.000116
0.041700 0.000116
0.041800 0.000117
0.041900 0.000118
0.042000 0.000118
0.042100 0.000119
0.042200 0.000119
0.042300 0.000120
0.042400 0.000120
0.042500 0.000121
0.042600 0.000122
0.042700 0.000122
0.042800 0.000123
0.042900 0.000123
0.043000 0.000124
0.043100 0.000124
0.043200 0.000125
0.043300 0.000125
0.043400 0.000126
0.043500 0.000126
0.043600 0.000127
0.043700 0.000127
0.043800 0.000128
0.043900 0.000128
0.044000 0.000129
0.044100 0.000129
0.044200 0.000130
0.044300 0.000130
0.044400 0.000131
0.044500 0.000131
0.044600 0.000132
0.044700 0.000132
0.044800 0.000132
0.044900 0.000133
0.045000 0.000133
0.045100 0.000134
0.045200 0.000134
0.045300 0.000135
0.045400 0.000135
0.045500 0.000135
0.045600 0.000136
0.045700 0.000136
0.045800 0.000137
0.045900 0.000137
0.046000 0.000137
0.046100 0.000138
0.046200 0.000138
0.046300 0.000138
0.046400 0.000139
0.046500 0.000139
0.046600 0.000139
0.046700 0.000140
0.046800 0.000140
0.046900 0.000140
0.047000 0.000141
0.047100 0.000141
0.047200 0.000141
0.047300 0.000141
0.047400 0.000142
0.047500 0.000142
0.047600 0.000142
0.047700 0.000142
0.047800 0.000143
0.047900 0.000143
0.048000 0.000143
0.048100 0.000143
0.048200 0.000144
0.048300 0.000144
0.048400 0.000144
0.048500 0.000144
0.048600 0.000144
0.048700 0.000145
0.048800 0.000145
0.048900 0.000145
0.049000 0.000145
0.049100 0.000145
0.049200 0.000145
0.049300 0.000145
0.049400 0.000145
0.049500 0.000146
0.049600 0.000146
0.049700 0.000146
0.049800 0.000146
0.049900 0.000146
0.050000 0.000146
0.050100 0.000146
0.050200 0.000146
0.050300 0.000146
0.050400 0.000146
0.050500 0.000146
0.050600 0.000146
0.050700 0.000146
0.050800 0.000146
0.050900 0.000146
0.051000 0.000146
0.051100 0.000146
0.051200 0.000146
0.051300 0.000146
0.051400 0.000146
0.051500 0.000146
0.051600 0.000146
0.051700 0.000146
0.051800 0.000146
0.051900 0.000146
0.052000 0.000146
0.052100 0.000146
0.052200 0.000145
0.052300 0.000145
0.052400 0.000145
0.052500 0.000145
0.052600 0.000145
0.052700 0.000145
0.052800 0.000145
0.052900 0.000144
0.053000 0.000144
0.053100 0.000144
0.053200 0.000144
0.053300 0.000143
0.053400 0.000143
0.053500 0.000143
0.053600 0.000143
0.053700 0.000142
0.053800 0.000142
0.053900 0.000142
0.054000 0.000142
0.054100 0.000141
0.054200 0.000141
0.054300 0.000141
0.054400 0.000140
0.054500 0.000140
0.054600 0.000140
0.054700 0.000139
0.054800 0.000139
0.054900 0.000139
0.055000 0.000138
0.055100 0.000138
0.055200 0.000137
0.055300 0.000137
0.055400 0.000136
0.055500 0.000136
0.055600 0.000135
0.055700 0.000135
0.055800 0.000135
0.055900 0.000134
0.056000 0.000134
0.056100 0.000133
0.056200 0.000132
0.056300 0.000132
0.056400 0.000131
0.056500 0.000131
0.056600 0.000130
0.056700 0.000130
0.056800 0.000129
0.056900 0.000128
0.057000 0.000128
0.057100 0.000127
0.057200 0.000127
0.057300 0.000126
0.057400 0.000125
0.057500 0.000125
0.057600 0.000124
0.057700 0.000123
0.057800 0.000122
0.057900 0.000122
0.058000 0.000121
0.058100 0.000120
0.058200 0.000119
0.058300 0.000119
0.058400 0.000118
0.058500 0.000117
0.058600 0.000116
0.058700 0.000116
0.058800 0.000115
0.058900 0.000114
0.059000 0.000113
0.059100 0.000112
0.059200 0.000111
0.059300 0.000111
0.059400 0.000110
0.059500 0.000109
0.059600 0.000108
0.059700 0.000107
0.059800 0.000106
0.059900 0.000105
0.060000 0.000104
0.060100 0.000103
0.060200 0.000102
0.060300 0.000101
0.060400 0.000100
0.060500 0.000099
0.060600 0.000098
0.060700 0.000097
0.060800 0.000097
0.060900 0.000096
0.061000 0.000095
0.061100 0.000093
0.061200 0.000092
0.061300 0.000091
0.061400 0.000090
0.061500 0.000089
0.061600 0.000088
0.061700 0.000087
0.061800 0.000086
0.061900 0.000085
0.062000 0.000084
0.062100 0.000083
0.062200 0.000082
0.062300 0.000081
0.062400 0.000080
0.062500 0.000079
0.062600 0.000078
0.062700 0.000076
0.062800 0.000075
0.062900 0.000074
0.063000 0.000073
0.063100 0.000072
0.063200 0.000071
0.063300 0.000070
0.063400 0.000069
0.063500 0.000067
0.063600 0.000066
0.063700 0.000065
0.063800 0.000064
0.063900 0.000063
0.064000 0.000062
0.064100 0.000060
0.064200 0.000059
0.064300 0.000058
0.064400 0.000057
0.064500 0.000056
0.064600 0.000055
0.064700 0.000053
0.064800 0.000052
0.064900 0.000051
0.065000 0.000050
0.065100 0.000049
0.065200 0.000048
0.065300 0.000046
0.065400 0.000045
0.065500 0.000044
0.065600 0.000043
0.065700 0.000042
0.065800 0.000040
0.065900 0.000039
0.066000 0.000038
0.066100 0.000037
0.066200 0.000036
0.066300 0.000034
0.066400 0.000033
0.066500 0.000032
0.066600 0.000031
0.066700 0.000030
0.066800 0.000029
0.066900 0.000027
0.067000 0.000026
0.067100 0.000025
0.067200 0.000024
0.067300 0.000023
0.067400 0.000022
0.067500 0.000020
0.067600 0.000019
0.067700 0.000018
0.067800 0.000017
0.067900 0.000016
0.068000 0.000015
0.068100 0.000013
0.068200 0.000012
0.068300 0.000011
0.068400 0.000010
0.068500 0.000009
0.068600 0.000008
0.068700 0.000007
0.068800 0.000005
0.068900 0.000004
0.069000 0.000003
0.069100 0.000002
0.069200 0.000001
0.069300 -0.000000
0.069400 -0.000001
0.069500 -0.000002
0.069600 -0.000003
0.069700 -0.000005
0.069800 -0.000006
0.069900 -0.000007
0.070000 -0.000008
0.070100 -0.000009
0.070200 -0.000010
0.070300 -0.000011
0.070400 -0.000012
0.070500 -0.000013
0.070600 -0.000014
0.070700 -0.000015
0.070800 -0.000016
0.070900 -0.000017
0.071000 -0.000019
0.071100 -0.000020
0.071200 -0.000021
0.071300 -0.000022
0.071400 -0.000023
0.071500 -0.000024
0.071600 -0.000025
0.071700 -0.000026
0.071800 -0.000027
0.071900 -0.000028
0.072000 -0.000029
0.072100 -0.000030
0.072200 -0.000031
0.072300 -0.000032
0.072400 -0.000033
0.072500 -0.000034
0.072600 -0.000035
0.072700 -0.000036
0.072800 -0.000037
0.072900 -0.000038
0.073000 -0.000039
0.073100 -0.000040
0.073200 -0.000041
0.073300 -0.000042
0.073400 -0.000043
0.073500 -0.000044
0.073600 -0.000045
0.073700 -0.000046
0.073800 -0.000047
0.073900 -0.000048
0.074000 -0.000049
0.074100 -0.000050
0.074200 -0.000051
0.074300 -0.000052
0.074400 -0.000053
0.074500 -0.000054
0.074600 -0.000055
0.074700 -0.000056
0.074800 -0.000056
0.074900 -0.000057
0.075000 -0.000058
0.075100 -0.000059
0.075200 -0.000060
0.075300 -0.000061
0.075400 -0.000062
0.075500 -0.000063
0.075600 -0.000064
0.075700 -0.000065
0.075800 -0.000066
0.075900 -0.000067
0.076000 -0.000068
0.076100 -0.000069
0.076200 -0.000070
0.076300 -0.000071
0.076400 -0.000072
0.076500 -0.000073
0.076600 -0.000074
0.076700 -0.000074
0.076800 -0.000075
0.076900 -0.000076
0.077000 -0.000077
0.077100 -0.000078
0.077200 -0.000079
0.077300 -0.000080
0.077400 -0.000081
0.077500 -0.000082
0.077600 -0.000083
0.077700 -0.000084
0.077800 -0.000085
0.077900 -0.000086
0.078000 -0.000087
0.078100 -0.000088
0.078200 -0.000089
0.078300 -0.000090
0.078400 -0.000091
0.078500 -0.000092
0.078600 -0.000093
0.078700 -0.000094
0.078800 -0.000095
0.078900 -0.000095
0.079000 -0.000096
0.079100 -0.000097
0.079200 -0.000098
0.079300 -0.000099
0.079400 -0.000100
0.079500 -0.000101
0.079600 -0.000102
0.079700 -0.000103
0.079800 -0.000104
0.079900 -0.000105
0.080000 -0.000105
0.080100 -0.000106
0.080200 -0.000107
0.080300 -0.000108
0.080400 -0.000109
0.080500 -0.000110
0.080600 -0.000111
0.080700 -0.000112
0.080800 -0.000112
0.080900 -0.000113
0.081000 -0.000114
0.081100 -0.000115
0.081200 -0.000116
0.081300 -0.000117
0.081400 -0.000117
0.081500 -0.000118
0.081600 -0.000119
0.081700 -0.000120
0.081800 -0.000121
0.081900 -0.000121
0.082000 -0.000122
0.082100 -0.000123
0.082200 -0.000124
0.082300 -0.000124
0.082400 -0.000125
0.082500 -0.000126
0.082600 -0.000127
0.082700 -0.000127
0.082800 -0.000128
0.082900 -0.000129
0.083000 -0.000129
0.083100 -0.000130
0.083200 -0.000131
0.083300 -0.000131
0.083400 -0.000132
0.083500 -0.000133
0.083600 -0.000133
0.083700 -0.000134
0.083800 -0.000134
0.083900 -0.000135
0.084000 -0.000136
0.084100 -0.000136
0.084200 -0.000137
0.084300 -0.000137
0.084400 -0.000138
0.084500 -0.000138
0.084600 -0.000139
0.084700 -0.000139
0.084800 -0.000140
0.084900 -0.000140
0.085000 -0.000140
0.085100 -0.000141
0.085200 -0.000141
0.085300 -0.000142
0.085400 -0.000142
0.085500 -0.000142
0.085600 -0.000143
0.085700 -0.000143
0.085800 -0.000143
0.085900 -0.000144
0.086000 -0.000144
0.086100 -0.000144
0.086200 -0.000144
0.086300 -0.000145
0.086400 -0.000145
0.086500 -0.000145
0.086600 -0.000145
0.086700 -0.000145
0.086800 -0.000146
0.086900 -0.000146
0.087000 -0.000146
0.087100 -0.000146
0.087200 -0.000146
0.087300 -0.000146
0.087400 -0.000146
0.087500 -0.000146
0.087600 -0.000146
0.087700 -0.000146
0.087800 -0.000146
0.087900 -0.000146
0.088000 -0.000146
0.088100 -0.000146
0.088200 -0.000146
0.088300 -0.000146
0.088400 -0.000146
0.088500 -0.000146
0.088600 -0.000146
0.088700 -0.000146
0.088800 -0.000146
0.088900 -0.000146
0.089000 -0.000145
0.089100 -0.000145
0.089200 -0.000145
0.089300 -0.000145
0.089400 -0.000145
0.089500 -0.000144
0.089600 -0.000144
0.089700 -0.000144
0.089800 -0.000144
0.089900 -0.000143
0.090000 -0.000143
0.090100 -0.000143
0.090200 -0.000142
0.090300 -0.000142
0.090400 -0.000142
0.090500 -0.000141
0.090600 -0.000141
0.090700 -0.000141
0.090800 -0.000140
0.090900 -0.000140
0.091000 -0.000139
0.091100 -0.000139
0.091200 -0.000138
0.091300 -0.000138
0.091400 -0.000137
0.091500 -0.000137
0.091600 -0.000136
0.091700 -0.000136
0.091800 -0.000135
0.091900 -0.000135
0.092000 -0.000134
0.092100 -0.000134
0.092200 -0.000133
0.092300 -0.000132
0.092400 -0.000132
0.092500 -0.000131
0.092600 -0.000131
0.092700 -0.000130
0.092800 -0.000129
0.092900 -0.000129
0.093000 -0.000128
0.093100 -0.000127
0.093200 -0.000127
0.093300 -0.000126
0.093400 -0.000125
0.093500 -0.000125
0.093600 -0.000124
0.093700 -0.000123
0.093800 -0.000123
0.093900 -0.000122
0.094000 -0.000121
0.094100 -0.000120
0.094200 -0.000120
0.094300 -0.000119
0.094400 -0.000118
0.094500 -0.000118
0.094600 -0.000117
0.094700 -0.000116
0.094800 -0.000115
0.094900 -0.000115
0.095000 -0.000114
0.095100 -0.000113
0.095200 -0.000112
0.095300 -0.000111
0.095400 -0.000111
0.095500 -0.000110
0.095600 -0.000109
0.095700 -0.000108
0.095800 -0.000107
0.095900 -0.000107
0.096000 -0.000106
0.096100 -0.000105
0.096200 -0.000104
0.096300 -0.000103
0.096400 -0.000103
0.096500 -0.000102
0.096600 -0.000101
0.096700 -0.000100
0.096800 -0.000099
0.096900 -0.000098
0.097000 -0.000098
0.097100 -0.000097
0.097200 -0.000096
0.097300 -0.000095
0.097400 -0.000094
0.097500 -0.000093
0.097600 -0.000093
0.097700 -0.000092
0.097800 -0.000091
0.097900 -0.000090
0.098000 -0.000089
0.098100 -0.000088
0.098200 -0.000088
0.098300 -0.000087
0.098400 -0.000086
0.098500 -0.000085
0.098600 -0.000084
0.098700 -0.000083
0.098800 -0.000082
0.098900 -0.000081
0.099000 -0.000080
0.099100 -0.000079
0.099200 -0.000079
0.099300 -0.000078
0.099400 -0.000077
0.099500 -0.000076
0.099600 -0.000075
0.099700 -0.000074
0.099800 -0.000073
0.099900 -0.000072
0.100000 -0.000071
0.100100 -0.000070
0.100200 -0.000069
0.100300 -0.000068
0.100400 -0.000067
0.100500 -0.000066
0.100600 -0.000065
0.100700 -0.000064
0.100800 -0.000063
0.100900 -0.000062
0.101000 -0.000062
0.101100 -0.000061
0.101200 -0.000060
0.101300 -0.000059
0.101400 -0.000058
0.101500 -0.000057
0.101600 -0.000055
0.101700 -0.000054
0.101800 -0.000053
0.101900 -0.000052
0.102000 -0.000051
0.102100 -0.000050
0.102200 -0.000049
0.102300 -0.000048
0.102400 -0.000047
0.102500 -0.000046
0.102600 -0.000045
0.102700 -0.000044
0.102800 -0.000043
0.102900 -0.000042
0.103000 -0.000041
0.103100 -0.000040
0.103200 -0.000038
0.103300 -0.000037
0.103400 -0.000036
0.103500 -0.000035
0.103600 -0.000034
0.103700 -0.000033
0.103800 -0.000032
0.103900 -0.000030
0.104000 -0.000029
0.104100 -0.000028
0.104200 -0.000027
0.104300 -0.000026
0.104400 -0.000025
0.104500 -0.000023
0.104600 -0.000022
0.104700 -0.000021
0.104800 -0.000020
0.104900 -0.000019
0.105000 -0.000017
0.105100 -0.000016
0.105200 -0.000015
0.105300 -0.000014
0.105400 -0.000013
0.105500 -0.000011
0.105600 -0.000010
0.105700 -0.000009
0.105800 -0.000008
0.105900 -0.000006
0.106000 -0.000005
0.106100 -0.000004
0.106200 -0.000003
0.106300 -0.000001
0.106400 -0.000000
0.106500 0.000001
0.106600 0.000002
0.106700 0.000003
0.106800 0.000005
0.106900 0.000006
0.107000 0.000007
0.107100 0.000008
0.107200 0.000010
0.107300 0.000011
0.107400 0.000012
0.107500 0.000013
0.107600 0.000015
0.107700 0.000016
0.107800 0.000017
0.107900 0.000018
0.108000 0.000019
0.108100 0.000021
0.108200 0.000022
0.108300 0.000023
0.108400 0.000024
0.108500 0.000025
0.108600 0.000027
0.108700 0.000028
0.108800 0.000029
0.108900 0.000030
0.109000 0.000031
0.109100 0.000033
0.109200 0.000034
0.109300 0.000035
0.109400 0.000036
0.109500 0.000037
0.109600 0.000038
0.109700 0.000039
0.109800 0.000040
0.109900 0.000042
0.110000 0.000043
0.110100 0.000044
0.110200 0.000045
0.110300 0.000046
0.110400 0.000047
0.110500 0.000048
0.110600 0.000049
0.110700 0.000050
0.110800 0.000051
0.110900 0.000052
0.111000 0.000053
0.111100 0.000054
0.111200 0.000055
0.111300 0.000056
0.111400 0.000057
0.111500 0.000058
0.111600 0.000059
0.111700 0.000060
0.111800 0.000061
0.111900 0.000062
0.112000 0.000063
0.112100 0.000064
0.112200 0.000065
0.112300 0.000066
0.112400 0.000067
0.112500 0.000068
0.112600 0.000069
0.112700 0.000070
0.112800 0.000071
0.112900 0.000072
0.113000 0.000073
0.113100 0.000074
0.113200 0.000074
0.113300 0.000075
0.113400 0.000076
0.113500 0.000077
0.113600 0.000078
0.113700 0.000079
0.113800 0.000080
0.113900 0.000081
0.114000 0.000081
0.114100 0.000082
0.114200 0.000083
0.114300 0.000084
0.114400 0.000085
0.114500 0.000086
0.114600 0.000086
0.114700 0.000087
0.114800 0.000088
0.114900 0.000089
0.115000 0.000090
0.115100 0.000090
0.115200 0.000091
0.115300 0.000092
0.115400 0.000093
0.115500 0.000093
0.115600 0.000094
0.115700 0.000095
0.115800 0.000096
0.115900 0.000096
0.116000 0.000097
0.116100 0.000098
0.116200 0.000099
0.116300 0.000099
0.116400 0.000100
0.116500 0.000101
0.116600 0.000101
0.116700 0.000102
0.116800 0.000103
0.116900 0.000104
0.117000 0.000104
0.117100 0.000105
0.117200 0.000106
0.117300 0.000106
0.117400 0.000107
0.117500 0.000108
0.117600 0.000108
0.117700 0.000109
0.117800 0.000110
0.117900 0.000110
0.118000 0.000111
0.118100 0.000112
0.118200 0.000112
0.118300 0.000113
0.118400 0.000113
0.118500 0.000114
0.118600 0.000115
0.118700 0.000115
0.118800 0.000116
0.118900 0.000116
0.119000 0.000117
0.119100 0.000118
0.119200 0.000118
0.119300 0.000119
0.119400 0.000119
0.119500 0.000120
0.119600 0.000120
0.119700 0.000121
0.119800 0.000122
0.119900 0.000122
0.120000 0.000123
0.120100 0.000123
0.120200 0.000124
0.120300 0.000124
0.120400 0.000125
0.120500 0.000125
0.120600 0.000126
0.120700 0.000126
0.120800 0.000127
0.120900 0.000127
0.121000 0.000128
0.121100 0.000128
0.121200 0.000129
0.121300 0.000129
0.121400 0.000130
0.121500 0.000130
0.121600 0.000131
0.121700 0.000131
0.121800 0.000132
0.121900 0.000132
0.122000 0.000132
0.122100 0.000133
0.122200 0.000133
0.122300 0.000134
0.122400 0.000134
0.122500 0.000135
0.122600 0.000135
0.122700 0.000135
0.122800 0.000136
0.122900 0.000136
0.123000 0.000137
0.123100 0.000137
0.123200 0.000137
0.123300 0.000138
0.123400 0.000138
0.123500 0.000138
0.123600 0.000139
0.123700 0.000139
0.123800 0.000140
0.123900 0.000140
0.124000 0.000140
0.124100 0.000141
0.124200 0.000141
0.124300 0.000141
0.124400 0.000141
0.124500 0.000142
0.124600 0.000142
0.124700 0.000142
0.124800 0.000143
0.124900 0.000143
0.125000 0.000143
0.125100 0.000143
0.125200 0.000144
0.125300 0.000144
0.125400 0.000144
0.125500 0.000144
0.125600 0.000144
0.125700 0.000145
0.125800 0.000145
0.125900 0.000145
0.126000 0.000145
0.126100 0.000145
0.126200 0.000145
0.126300 0.000146
0.126400 0.000146
0.126500 0.000146
0.126600 0.000146
0.126700 0.000146
0.126800 0.000146
0.126900 0.000146
0.127000 0.000146
0.127100 0.000147
0.127200 0.000147
0.127300 0.000147
0.127400 0.000147
0.127500 0.000147
0.127600 0.000147
0.127700 0.000147
0.127800 0.000147
0.127900 0.000147
0.128000 0.000147
0.128100 0.000147
0.128200 0.000147
0.128300 0.000147
0.128400 0.000147
0.128500 0.000147
0.128600 0.000147
0.128700 0.000147
0.128800 0.000147
0.128900 0.000147
0.129000 0.000146
0.129100 0.000146
0.129200 0.000146
0.129300 0.000146
0.129400 0.000146
0.129500 0.000146
0.129600 0.000146
0.129700 0.000146
0.129800 0.000145
0.129900 0.000145
0.130000 0.000145
0.130100 0.000145
0.130200 0.000145
0.130300 0.000144
0.130400 0.000144
0.130500 0.000144
0.130600 0.000144
0.130700 0.000143
0.130800 0.000143
0.130900 0.000143
0.131000 0.000142
0.131100 0.000142
0.131200 0.000142
0.131300 0.000141
0.131400 0.000141
0.131500 0.000141
0.131600 0.000140
0.131700 0.000140
0.131800 0.000139
0.131900 0.000139
0.132000 0.000139
0.132100 0.000138
0.132200 0.000138
0.132300 0.000137
0.132400 0.000137
0.132500 0.000136
0.132600 0.000136
0.132700 0.000135
0.132800 0.000135
0.132900 0.000134
0.133000 0.000134
0.133100 0.000133
0.133200 0.000133
0.133300 0.000132
0.133400 0.000131
0.133500 0.000131
0.133600 0.000130
0.133700 0.000130
0.133800 0.000129
0.133900 0.000128
0.134000 0.000128
0.134100 0.000127
0.134200 0.000126
0.134300 0.000126
0.134400 0.000125
0.134500 0.000124
0.134600 0.000123
0.134700 0.000123
0.134800 0.000122
0.134900 0.000121
0.135000 0.000121
0.135100 0.000120
0.135200 0.000119
0.135300 0.000118
0.135400 0.000117
0.135500 0.000117
0.135600 0.000116
0.135700 0.000115
0.135800 0.000114
0.135900 0.000113
0.136000 0.000112
0.136100 0.000112
0.136200 0.000111
0.136300 0.000110
0.136400 0.000109
0.136500 0.000108
0.136600 0.000107
0.136700 0.000106
0.136800 0.000105
0.136900 0.000105
0.137000 0.000104
0.137100 0.000103
0.137200 0.000102
0.137300 0.000101
0.137400 0.000100
0.137500 0.000099
0.137600 0.000098
0.137700 0.000097
0.137800 0.000096
0.137900 0.000095
0.138000 0.000094
0.138100 0.000093
0.138200 0.000092
0.138300 0.000091
0.138400 0.000090
0.138500 0.000089
0.138600 0.000088
0.138700 0.000087
0.138800 0.000086
0.138900 0.000085
0.139000 0.000084
0.139100 0.000083
0.139200 0.000082
0.139300 0.000081
0.139400 0.000079
0.139500 0.000078
0.139600 0.000077
0.139700 0.000076
0.139800 0.000075
0.139900 0.000074
0.140000 0.000073
0.140100 0.000072
0.140200 0.000071
0.140300 0.000070
0.140400 0.000069
0.140500 0.000067
0.140600 0.000066
0.140700 0.000065
0.140800 0.000064
0.140900 0.000063
0.141000 0.000062
0.141100 0.000061
0.141200 0.000060
0.141300 0.000058
0.141400 0.000057
0.141500 0.000056
0.141600 0.000055
0.141700 0.000054
0.141800 0.000053
0.141900 0.000051
0.142000 0.000050
0.142100 0.000049
0.142200 0.000048
0.142300 0.000047
0.142400 0.000046
0.142500 0.000044
0.142600 0.000043
0.142700 0.000042
0.142800 0.000041
0.142900 0.000040
0.143000 0.000039
0.143100 0.000037
0.143200 0.000036
0.143300 0.000035
0.143400 0.000034
0.143500 0.000033
0.143600 0.000032
0.143700 0.000030
0.143800 0.000029
0.143900 0.000028
0.144000 0.000027
0.144100 0.000026
0.144200 0.000025
0.144300 0.000023
0.144400 0.000022
0.144500 0.000021
0.144600 0.000020
0.144700 0.000019
0.144800 0.000018
0.144900 0.000017
0.145000 0.000015
0.145100 0.000014
0.145200 0.000013
0.145300 0.000012
0.145400 0.000011
0.145500 0.000010
0.145600 0.000009
0.145700 0.000007
0.145800 0.000006
0.145900 0.000005
0.146000 0.000004
0.146100 0.000003
0.146200 0.000002
0.146300 0.000001
0.146400 -0.000000
0.146500 -0.000002
0.146600 -0.000003
0.146700 -0.000004
0.146800 -0.000005
0.146900 -0.000006
0.147000 -0.000007
0.147100 -0.000008
0.147200 -0.000009
0.147300 -0.000010
0.147400 -0.000011
0.147500 -0.000012
0.147600 -0.000014
0.147700 -0.000015
0.147800 -0.000016
0.147900 -0.000017
0.148000 -0.000018
0.148100 -0.000019
0.148200 -0.000020
0.148300 -0.000021
0.148400 -0.000022
0.148500 -0.000023
0.148600 -0.000024
0.148700 -0.000025
0.148800 -0.000026
0.148900 -0.000027
0.149000 -0.000028
0.149100 -0.000029
0.149200 -0.000030
0.149300 -0.000031
0.149400 -0.000032
0.149500 -0.000033
0.149600 -0.000034
0.149700 -0.000035
0.149800 -0.000036
0.149900 -0.000037
0.150000 -0.000038
0.150100 -0.000039
0.150200 -0.000040
0.150300 -0.000041
0.150400 -0.000042
0.150500 -0.000043
0.150600 -0.000044
0.150700 -0.000045
0.150800 -0.000046
0.150900 -0.000047
0.151000 -0.000048
0.151100 -0.000049
0.151200 -0.000050
0.151300 -0.000051
0.151400 -0.000052
0.151500 -0.000053
0.151600 -0.000054
0.151700 -0.000055
0.151800 -0.000056
0.151900 -0.000057
0.152000 -0.000058
0.152100 -0.000059
0.152200 -0.000060
0.152300 -0.000060
0.152400 -0.000061
0.152500 -0.000062
0.152600 -0.000063
0.152700 -0.000064
0.152800 -0.000065
0.152900 -0.000066
0.153000 -0.000067
0.153100 -0.000068
0.153200 -0.000069
0.153300 -0.000070
0.153400 -0.000071
0.153500 -0.000072
0.153600 -0.000073
0.153700 -0.000074
0.153800 -0.000075
0.153900 -0.000076
0.154000 -0.000077
0.154100 -0.000078
0.154200 -0.000079
0.154300 -0.000080
0.154400 -0.000081
0.154500 -0.000082
0.154600 -0.000083
0.154700 -0.000084
0.154800 -0.000085
0.154900 -0.000086
0.155000 -0.000087
0.155100 -0.000088
0.155200 -0.000089
0.155300 -0.000090
0.155400 -0.000091
0.155500 -0.000092
0.155600 -0.000093
0.155700 -0.000094
0.155800 -0.000095
0.155900 -0.000096
0.156000 -0.000097
0.156100 -0.000098
0.156200 -0.000099
0.156300 -0.000099
0.156400 -0.000100
0.156500 -0.000101
0.156600 -0.000102
0.156700 -0.000103
0.156800 -0.000104
0.156900 -0.000105
0.157000 -0.000106
0.157100 -0.000107
0.157200 -0.000108
0.157300 -0.000109
0.157400 -0.000110
0.157500 -0.000111
0.157600 -0.000111
0.157700 -0.000112
0.157800 -0.000113
0.157900 -0.000114
0.158000 -0.000115
0.158100 -0.000116
0.158200 -0.000117
0.158300 -0.000118
0.158400 -0.000118
0.158500 -0.000119
0.158600 -0.000120
0.158700 -0.000121
0.158800 -0.000122
0.158900 -0.000123
0.159000 -0.000123
0.159100 -0.000124
0.159200 -0.000125
0.159300 -0.000126
0.159400 -0.000127
0.159500 -0.000127
0.159600 -0.000128
0.159700 -0.000129
0.159800 -0.000129
0.159900 -0.000130
0.160000 -0.000131
0.160100 -0.000132
0.160200 -0.000132
0.160300 -0.000133
0.160400 -0.000134
0.160500 -0.000134
0.160600 -0.000135
0.160700 -0.000135
0.160800 -0.000136
0.160900 -0.000137
0.161000 -0.000137
0.161100 -0.000138
0.161200 -0.000138
0.161300 -0.000139
0.161400 -0.000139
0.161500 -0.000140
0.161600 -0.000140
0.161700 -0.000141
0.161800 -0.000141
0.161900 -0.000142
0.162000 -0.000142
0.162100 -0.000143
0.162200 -0.000143
0.162300 -0.000143
0.162400 -0.000144
0.162500 -0.000144
0.162600 -0.000144
0.162700 -0.000145
0.162800 -0.000145
0.162900 -0.000145
0.163000 -0.000146
0.163100 -0.000146
0.163200 -0.000146
0.163300 -0.000146
0.163400 -0.000146
0.163500 -0.000147
0.163600 -0.000147
0.163700 -0.000147
0.163800 -0.000147
0.163900 -0.000147
0.164000 -0.000147
0.164100 -0.000147
0.164200 -0.000147
0.164300 -0.000148
0.164400 -0.000148
0.164500 -0.000148
0.164600 -0.000148
0.164700 -0.000148
0.164800 -0.000148
0.164900 -0.000148
0.165000 -0.000147
0.165100 -0.000147
0.165200 -0.000147
0.165300 -0.000147
0.165400 -0.000147
0.165500 -0.000147
0.165600 -0.000147
0.165700 -0.000147
0.165800 -0.000146
0.165900 -0.000146
0.166000 -0.000146
0.166100 -0.000146
0.166200 -0.000146
0.166300 -0.000145
0.166400 -0.000145
0.166500 -0.000145
0.166600 -0.000145
0.166700 -0.000144
0.166800 -0.000144
0.166900 -0.000144
0.167000 -0.000143
0.167100 -0.000143
0.167200 -0.000143
0.167300 -0.000142
0.167400 -0.000142
0.167500 -0.000141
0.167600 -0.000141
0.167700 -0.000141
0.167800 -0.000140
0.167900 -0.000140
0.168000 -0.000139
0.168100 -0.000139
0.168200 -0.000138
0.168300 -0.000138
0.168400 -0.000137
0.168500 -0.000137
0.168600 -0.000136
0.168700 -0.000136
0.168800 -0.000135
0.168900 -0.000135
0.169000 -0.000134
0.169100 -0.000134
0.169200 -0.000133
0.169300 -0.000133
0.169400 -0.000132
0.169500 -0.000131
0.169600 -0.000131
0.169700 -0.000130
0.169800 -0.000130
0.169900 -0.000129
0.170000 -0.000128
0.170100 -0.000128
0.170200 -0.000127
0.170300 -0.000126
0.170400 -0.000126
0.170500 -0.000125
0.170600 -0.000124
0.170700 -0.000124
0.170800 -0.000123
0.170900 -0.000122
0.171000 -0.000122
0.171100 -0.000121
0.171200 -0.000120
0.171300 -0.000119
0.171400 -0.000119
0.171500 -0.000118
0.171600 -0.000117
0.171700 -0.000117
0.171800 -0.000116
0.171900 -0.000115
0.172000 -0.000114
0.172100 -0.000114
0.172200 -0.000113
0.172300 -0.000112
0.172400 -0.000111
0.172500 -0.000110
0.172600 -0.000110
0.172700 -0.000109
0.172800 -0.000108
0.172900 -0.000107
0.173000 -0.000106
0.173100 -0.000106
0.173200 -0.000105
0.173300 -0.000104
0.173400 -0.000103
0.173500 -0.000102
0.173600 -0.000102
0.173700 -0.000101
0.173800 -0.000100
0.173900 -0.000099
0.174000 -0.000098
0.174100 -0.000098
0.174200 -0.000097
0.174300 -0.000096
0.174400 -0.000095
0.174500 -0.000094
0.174600 -0.000093
0.174700 -0.000093
0.174800 -0.000092
0.174900 -0.000091
0.175000 -0.000090
0.175100 -0.000089
0.175200 -0.000088
0.175300 -0.000087
0.175400 -0.000087
0.175500 -0.000086
0.175600 -0.000085
0.175700 -0.000084
0.175800 -0.000083
0.175900 -0.000082
0.176000 -0.000081
0.176100 -0.000080
0.176200 -0.000080
0.176300 -0.000079
0.176400 -0.000078
0.176500 -0.000077
0.176600 -0.000076
0.176700 -0.000075
0.176800 -0.000074
0.176900 -0.000073
0.177000 -0.000072
0.177100 -0.000071
0.177200 -0.000070
0.177300 -0.000069
0.177400 -0.000068
0.177500 -0.000067
0.177600 -0.000066
0.177700 -0.000065
0.177800 -0.000064
0.177900 -0.000063
0.178000 -0.000062
0.178100 -0.000061
0.178200 -0.000060
0.178300 -0.000059
0.178400 -0.000058
0.178500 -0.000057
0.178600 -0.000056
0.178700 -0.000055
0.178800 -0.000054
0.178900 -0.000053
0.179000 -0.000052
0.179100 -0.000051
0.179200 -0.000050
0.179300 -0.000049
0.179400 -0.000048
0.179500 -0.000046
0.179600 -0.000045
0.179700 -0.000044
0.179800 -0.000043
0.179900 -0.000042
0.180000 -0.000041
0.180100 -0.000040
0.180200 -0.000039
0.180300 -0.000037
0.180400 -0.000036
0.180500 -0.000035
0.180600 -0.000034
0.180700 -0.000033
0.180800 -0.000032
0.180900 -0.000031
0.181000 -0.000029
0.181100 -0.000028
0.181200 -0.000027
0.181300 -0.000026
0.181400 -0.000025
0.181500 -0.000023
0.181600 -0.000022
0.181700 -0.000021
0.181800 -0.000020
0.181900 -0.000019
0.182000 -0.000017
0.182100 -0.000016
0.182200 -0.000015
0.182300 -0.000014
0.182400 -0.000012
0.182500 -0.000011
0.182600 -0.000010
0.182700 -0.000009
0.182800 -0.000007
0.182900 -0.000006
0.183000 -0.000005
0.183100 -0.000004
0.183200 -0.000002
0.183300 -0.000001
0.183400 0.000000
0.183500 0.000001
0.183600 0.000003
0.183700 0.000004
0.183800 0.000005
0.183900 0.000006
0.184000 0.000008
0.184100 0.000009
0.184200 0.000010
0.184300 0.000011
0.184400 0.000013
0.184500 0.000014
0.184600 0.000015
0.184700 0.000016
0.184800 0.000017
0.184900 0.000019
0.185000 0.000020
0.185100 0.000021
0.185200 0.000022
0.185300 0.000024
0.185400 0.000025
0.185500 0.000026
0.185600 0.000027
0.185700 0.000028
0.185800 0.000029
0.185900 0.000031
0.186000 0.000032
0.186100 0.000033
0.186200 0.000034
0.186300 0.000035
0.186400 0.000036
0.186500 0.000038
0.186600 0.000039
0.186700 0.000040
0.186800 0.000041
0.186900 0.000042
0.187000 0.000043
0.187100 0.000044
0.187200 0.000045
0.187300 0.000046
0.187400 0.000047
0.187500 0.000048
0.187600 0.000049
0.187700 0.000050
0.187800 0.000051
0.187900 0.000053
0.188000 0.000054
0.188100 0.000055
0.188200 0.000056
0.188300 0.000057
0.188400 0.000058
0.188500 0.000059
0.188600 0.000060
0.188700 0.000061
0.188800 0.000062
0.188900 0.000062
0.189000 0.000063
0.189100 0.000064
0.189200 0.000065
0.189300 0.000066
0.189400 0.000067
0.189500 0.000068
0.189600 0.000069
0.189700 0.000070
0.189800 0.000071
0.189900 0.000072
0.190000 0.000073
0.190100 0.000074
0.190200 0.000074
0.190300 0.000075
0.190400 0.000076
0.190500 0.000077
0.190600 0.000078
0.190700 0.000079
0.190800 0.000080
0.190900 0.000080
0.191000 0.000081
0.191100 0.000082
0.191200 0.000083
0.191300 0.000084
0.191400 0.000084
0.191500 0.000085
0.191600 0.000086
0.191700 0.000087
0.191800 0.000088
0.191900 0.000088
0.192000 0.000089
0.192100 0.000090
0.192200 0.000091
0.192300 0.000091
0.192400 0.000092
0.192500 0.000093
0.192600 0.000094
0.192700 0.000094
0.192800 0.000095
0.192900 0.000096
0.193000 0.000097
0.193100 0.000097
0.193200 0.000098
0.193300 0.000099
0.193400 0.000099
0.193500 0.000100
0.193600 0.000101
0.193700 0.000102
0.193800 0.000102
0.193900 0.000103
0.194000 0.000104
0.194100 0.000104
0.194200 0.000105
0.194300 0.000106
0.194400 0.000106
0.194500 0.000107
0.194600 0.000108
0.194700 0.000108
0.194800 0.000109
0.194900 0.000109
0.195000 0.000110
0.195100 0.000111
0.195200 0.000111
0.195300 0.000112
0.195400 0.000112
0.195500 0.000113
0.195600 0.000114
0.195700 0.000114
0.195800 0.000115
0.195900 0.000115
0.196000 0.000116
0.196100 0.000117
0.196200 0.000117
0.196300 0.000118
0.196400 0.000118
0.196500 0.000119
0.196600 0.000119
0.196700 0.000120
0.196800 0.000120
0.196900 0.000121
0.197000 0.000122
0.197100 0.000122
0.197200 0.000123
0.197300 0.000123
0.197400 0.000124
0.197500 0.000124
0.197600 0.000125
0.197700 0.000125
0.197800 0.000126
0.197900 0.000126
0.198000 0.000127
0.198100 0.000127
0.198200 0.000128
0.198300 0.000128
0.198400 0.000129
0.198500 0.000129
0.198600 0.000130
0.198700 0.000130
0.198800 0.000131
0.198900 0.000131
0.199000 0.000132
0.199100 0.000132
0.199200 0.000132
0.199300 0.000133
0.199400 0.000133
0.199500 0.000134
0.199600 0.000134
0.199700 0.000135
0.199800 0.000135
0.199900 0.000135
0.200000 0.000136

